Deep Reinforcement Learning based Blind mmWave MIMO Beam Alignment

Directional beamforming is a crucial component for realizing robust wireless communication systems using millimeter wave (mmWave) technology. Beam alignment using brute-force search of the space introduces time overhead while location aided blind beam alignment adds additional hardware requirements to the system. In this paper, we introduce a method for blind beam alignment based on the RF fingerprints of user equipment obtained by the base stations. The proposed system performs blind beam alignment on a multiple base station cellular environment with multiple mobile users using deep reinforcement learning. We present a novel neural network architecture that can handle a mix of both continuous and discrete actions and use policy gradient methods to train the model. Our results show that the proposed method can achieve a data rate of up to four times the traditional method without any overheads.

==> data/00_Nancy/data_03UE_BS04x04_rateCdfNANZ-AngleKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.607,0.450,0.446,0.710
0.010,1.143,0.815,1.155,1.117
0.020,1.738,1.130,1.478,1.495
0.030,2.134,1.418,1.707,1.670
0.040,2.738,1.674,1.917,1.912
0.050,3.159,1.848,2.167,2.079
0.060,3.521,1.991,2.377,2.230
0.070,3.867,2.138,2.700,2.394
0.080,4.305,2.295,3.112,2.597
0.090,4.682,2.439,3.493,2.832
0.100,4.953,2.640,3.808,3.118
0.110,5.218,2.877,4.149,3.387
0.120,5.376,3.076,4.446,3.669
0.130,5.567,3.293,4.612,3.969
0.140,5.667,3.571,4.761,4.271
0.150,5.811,3.808,4.909,4.395
0.160,5.920,4.094,5.052,4.496
0.170,6.020,4.398,5.224,4.616
0.180,6.133,4.594,5.429,4.765
0.190,6.229,4.837,5.589,4.995
0.200,6.312,4.961,5.726,5.175
0.210,6.403,5.144,5.842,5.347
0.220,6.484,5.260,5.912,5.476
0.230,6.561,5.333,6.011,5.621
0.240,6.641,5.455,6.162,5.760
0.250,6.731,5.569,6.294,5.836
0.260,6.832,5.728,6.396,5.919
0.270,6.940,5.845,6.506,6.049
0.280,7.038,5.954,6.629,6.194
0.290,7.159,6.040,6.796,6.312
0.300,7.288,6.115,6.923,6.423
0.310,7.373,6.242,7.019,6.521
0.320,7.494,6.362,7.136,6.629
0.330,7.602,6.436,7.232,6.731
0.340,7.683,6.514,7.325,6.838
0.350,7.776,6.606,7.441,6.944
0.360,7.871,6.712,7.546,7.041
0.370,7.949,6.819,7.640,7.167
0.380,8.021,6.919,7.765,7.307
0.390,8.119,7.001,7.859,7.448
0.400,8.222,7.099,7.974,7.546
0.410,8.327,7.193,8.065,7.652
0.420,8.436,7.291,8.172,7.763
0.430,8.551,7.403,8.283,7.857
0.440,8.671,7.508,8.382,7.965
0.450,8.813,7.580,8.506,8.127
0.460,8.933,7.705,8.614,8.249
0.470,9.043,7.865,8.743,8.343
0.480,9.159,7.996,8.857,8.446
0.490,9.278,8.097,8.958,8.546
0.500,9.404,8.221,9.072,8.648
0.510,9.529,8.340,9.195,8.763
0.520,9.679,8.486,9.304,8.857
0.530,9.849,8.613,9.442,8.976
0.540,9.998,8.741,9.602,9.092
0.550,10.123,8.882,9.709,9.218
0.560,10.250,9.031,9.821,9.306
0.570,10.371,9.197,9.904,9.427
0.580,10.474,9.388,10.023,9.584
0.590,10.560,9.517,10.101,9.684
0.600,10.646,9.636,10.225,9.791
0.610,10.715,9.736,10.329,9.889
0.620,10.826,9.860,10.436,9.980
0.630,10.937,9.961,10.532,10.070
0.640,11.053,10.068,10.668,10.169
0.650,11.139,10.190,10.782,10.271
0.660,11.240,10.311,10.902,10.340
0.670,11.334,10.446,11.010,10.487
0.680,11.449,10.529,11.141,10.599
0.690,11.537,10.629,11.240,10.733
0.700,11.641,10.735,11.343,10.843
0.710,11.726,10.863,11.420,10.965
0.720,11.798,10.960,11.494,11.105
0.730,11.864,11.102,11.560,11.227
0.740,11.966,11.221,11.658,11.355
0.750,12.051,11.354,11.731,11.441
0.760,12.145,11.545,11.811,11.561
0.770,12.266,11.725,11.901,11.688
0.780,12.362,11.904,11.991,11.813
0.790,12.468,12.083,12.094,11.932
0.800,12.577,12.228,12.203,12.042
0.810,12.699,12.419,12.339,12.196
0.820,12.824,12.610,12.471,12.350
0.830,12.925,12.845,12.576,12.481
0.840,13.029,13.070,12.728,12.652
0.850,13.151,13.327,12.943,12.790
0.860,13.281,13.502,13.158,12.994
0.870,13.443,13.703,13.389,13.201
0.880,13.581,13.889,13.566,13.379
0.890,13.711,14.048,13.823,13.554
0.900,13.876,14.191,14.032,13.875
0.910,14.018,14.348,14.279,14.087
0.920,14.114,14.551,14.460,14.399
0.930,14.288,14.737,14.668,14.657
0.940,14.469,14.893,14.943,14.890
0.950,14.763,15.086,15.218,15.175
0.960,15.076,15.265,15.437,15.346
0.970,15.395,15.521,15.653,15.593
0.980,15.640,15.752,15.997,15.957
0.990,16.140,16.336,16.441,16.374
1.000,19.435,17.667,18.984,17.435


==> data/00_Nancy/data_03UE_BS04x04_rateCdfNANZ-BS-noisyaction21.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.000,0.000,0.000,0.000
0.010,2.727,2.286,3.311,3.501
0.020,3.909,3.429,3.934,3.990
0.030,4.274,4.020,4.464,4.336
0.040,4.511,4.272,4.719,4.615
0.050,4.667,4.595,4.915,4.779
0.060,4.872,4.720,5.029,4.933
0.070,5.083,4.905,5.183,5.194
0.080,5.250,5.003,5.356,5.363
0.090,5.405,5.154,5.538,5.564
0.100,5.663,5.366,5.825,5.821
0.110,5.920,5.569,6.070,6.073
0.120,6.160,5.723,6.292,6.329
0.130,6.384,5.944,6.570,6.571
0.140,6.654,6.189,6.811,6.812
0.150,6.860,6.350,7.017,7.037
0.160,7.046,6.516,7.173,7.167
0.170,7.234,6.687,7.290,7.317
0.180,7.386,6.848,7.421,7.474
0.190,7.518,7.045,7.542,7.596
0.200,7.634,7.259,7.641,7.715
0.210,7.735,7.448,7.778,7.802
0.220,7.855,7.585,7.897,7.892
0.230,7.956,7.691,8.020,7.963
0.240,8.041,7.781,8.144,8.077
0.250,8.135,7.884,8.248,8.178
0.260,8.204,7.981,8.343,8.301
0.270,8.296,8.063,8.419,8.386
0.280,8.383,8.140,8.482,8.479
0.290,8.455,8.227,8.558,8.570
0.300,8.517,8.308,8.610,8.656
0.310,8.579,8.399,8.656,8.735
0.320,8.628,8.465,8.708,8.793
0.330,8.686,8.552,8.792,8.862
0.340,8.745,8.604,8.851,8.916
0.350,8.797,8.675,8.903,8.968
0.360,8.852,8.752,8.948,9.023
0.370,8.905,8.813,8.991,9.081
0.380,8.945,8.877,9.041,9.135
0.390,8.985,8.931,9.079,9.196
0.400,9.033,8.995,9.120,9.257
0.410,9.075,9.047,9.164,9.300
0.420,9.128,9.107,9.204,9.341
0.430,9.177,9.172,9.243,9.384
0.440,9.222,9.216,9.274,9.424
0.450,9.276,9.254,9.299,9.470
0.460,9.310,9.297,9.330,9.513
0.470,9.351,9.354,9.371,9.550
0.480,9.385,9.405,9.411,9.591
0.490,9.424,9.447,9.445,9.638
0.500,9.470,9.497,9.488,9.683
0.510,9.515,9.553,9.523,9.722
0.520,9.570,9.587,9.571,9.758
0.530,9.620,9.624,9.612,9.801
0.540,9.657,9.669,9.652,9.842
0.550,9.706,9.709,9.691,9.904
0.560,9.766,9.754,9.728,9.962
0.570,9.816,9.803,9.782,10.010
0.580,9.861,9.849,9.826,10.061
0.590,9.916,9.889,9.879,10.119
0.600,9.964,9.931,9.923,10.183
0.610,10.014,9.982,9.969,10.245
0.620,10.084,10.020,10.019,10.312
0.630,10.148,10.063,10.068,10.370
0.640,10.213,10.113,10.125,10.437
0.650,10.300,10.161,10.175,10.496
0.660,10.373,10.222,10.228,10.553
0.670,10.453,10.277,10.272,10.618
0.680,10.540,10.346,10.322,10.685
0.690,10.626,10.427,10.381,10.758
0.700,10.698,10.487,10.432,10.850
0.710,10.762,10.570,10.492,10.956
0.720,10.827,10.676,10.558,11.073
0.730,10.924,10.777,10.648,11.180
0.740,11.025,10.894,10.750,11.297
0.750,11.134,11.006,10.862,11.431
0.760,11.288,11.095,10.972,11.549
0.770,11.433,11.178,11.088,11.688
0.780,11.550,11.275,11.202,11.824
0.790,11.657,11.401,11.339,11.923
0.800,11.780,11.559,11.472,12.051
0.810,11.905,11.684,11.614,12.167
0.820,12.048,11.812,11.777,12.318
0.830,12.211,11.933,11.971,12.451
0.840,12.348,12.075,12.119,12.583
0.850,12.517,12.247,12.261,12.738
0.860,12.682,12.396,12.390,12.869
0.870,12.834,12.585,12.557,13.026
0.880,12.974,12.726,12.725,13.140
0.890,13.166,12.878,12.902,13.288
0.900,13.337,13.033,13.052,13.414
0.910,13.492,13.166,13.232,13.561
0.920,13.648,13.343,13.360,13.682
0.930,13.805,13.518,13.539,13.800
0.940,14.024,13.712,13.736,13.956
0.950,14.205,13.945,13.880,14.181
0.960,14.364,14.164,14.116,14.406
0.970,14.530,14.430,14.400,14.573
0.980,14.779,14.681,14.638,14.751
0.990,14.990,15.036,14.985,15.137
1.000,16.192,16.001,16.354,16.476


==> data/00_Nancy/data_03UE_BS04x04_rateCdfNANZ-BSKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.165,0.328,0.303,0.020
0.010,2.390,2.297,2.655,1.470
0.020,3.078,2.934,3.338,2.207
0.030,3.461,3.415,3.890,2.681
0.040,3.821,3.872,4.224,3.025
0.050,4.215,4.192,4.536,3.334
0.060,4.457,4.450,4.793,3.529
0.070,4.682,4.725,5.011,3.729
0.080,4.853,4.918,5.196,3.980
0.090,5.022,5.162,5.339,4.246
0.100,5.178,5.328,5.500,4.465
0.110,5.311,5.503,5.649,4.673
0.120,5.416,5.660,5.786,4.847
0.130,5.552,5.828,5.947,5.006
0.140,5.711,5.974,6.065,5.148
0.150,5.833,6.097,6.179,5.268
0.160,5.947,6.207,6.281,5.364
0.170,6.064,6.312,6.425,5.461
0.180,6.176,6.405,6.544,5.566
0.190,6.281,6.538,6.670,5.666
0.200,6.388,6.652,6.786,5.768
0.210,6.492,6.784,6.891,5.876
0.220,6.618,6.907,6.994,5.985
0.230,6.744,7.016,7.084,6.119
0.240,6.877,7.124,7.217,6.222
0.250,6.983,7.253,7.321,6.316
0.260,7.093,7.341,7.442,6.418
0.270,7.200,7.444,7.532,6.537
0.280,7.318,7.548,7.622,6.650
0.290,7.420,7.634,7.728,6.754
0.300,7.530,7.717,7.803,6.873
0.310,7.633,7.819,7.892,6.983
0.320,7.724,7.916,7.986,7.075
0.330,7.825,8.007,8.079,7.182
0.340,7.914,8.107,8.167,7.283
0.350,8.005,8.186,8.244,7.374
0.360,8.075,8.264,8.344,7.476
0.370,8.141,8.346,8.417,7.561
0.380,8.209,8.410,8.492,7.658
0.390,8.289,8.477,8.568,7.741
0.400,8.370,8.543,8.644,7.822
0.410,8.443,8.622,8.737,7.905
0.420,8.558,8.700,8.818,7.981
0.430,8.641,8.773,8.891,8.060
0.440,8.705,8.834,8.992,8.137
0.450,8.774,8.909,9.064,8.210
0.460,8.849,9.005,9.139,8.290
0.470,8.911,9.082,9.222,8.376
0.480,8.967,9.168,9.318,8.459
0.490,9.041,9.236,9.397,8.531
0.500,9.106,9.318,9.469,8.625
0.510,9.170,9.391,9.531,8.702
0.520,9.237,9.461,9.603,8.785
0.530,9.310,9.532,9.681,8.857
0.540,9.385,9.587,9.757,8.923
0.550,9.463,9.674,9.829,8.995
0.560,9.533,9.757,9.907,9.060
0.570,9.623,9.841,9.974,9.135
0.580,9.683,9.926,10.048,9.199
0.590,9.763,10.012,10.115,9.269
0.600,9.830,10.096,10.180,9.340
0.610,9.903,10.166,10.266,9.408
0.620,9.973,10.233,10.344,9.490
0.630,10.072,10.304,10.420,9.571
0.640,10.167,10.372,10.479,9.655
0.650,10.267,10.462,10.549,9.746
0.660,10.351,10.558,10.626,9.829
0.670,10.426,10.658,10.693,9.919
0.680,10.519,10.737,10.768,9.985
0.690,10.600,10.818,10.846,10.049
0.700,10.684,10.914,10.931,10.128
0.710,10.776,10.996,11.029,10.192
0.720,10.856,11.073,11.130,10.264
0.730,10.937,11.145,11.244,10.337
0.740,11.025,11.218,11.333,10.434
0.750,11.124,11.315,11.450,10.545
0.760,11.219,11.401,11.549,10.650
0.770,11.341,11.491,11.629,10.757
0.780,11.442,11.584,11.744,10.842
0.790,11.549,11.663,11.844,10.944
0.800,11.667,11.754,11.953,11.058
0.810,11.777,11.883,12.058,11.154
0.820,11.899,11.994,12.160,11.234
0.830,12.041,12.110,12.270,11.343
0.840,12.171,12.216,12.390,11.464
0.850,12.300,12.328,12.499,11.587
0.860,12.426,12.431,12.595,11.733
0.870,12.590,12.584,12.743,11.897
0.880,12.719,12.715,12.892,12.071
0.890,12.868,12.852,13.057,12.242
0.900,13.025,13.034,13.270,12.438
0.910,13.204,13.205,13.447,12.620
0.920,13.423,13.379,13.615,12.812
0.930,13.615,13.557,13.859,13.038
0.940,13.792,13.806,14.088,13.230
0.950,13.992,14.011,14.376,13.551
0.960,14.227,14.274,14.674,13.935
0.970,14.497,14.612,14.945,14.188
0.980,14.931,14.985,15.241,14.728
0.990,15.391,15.413,15.466,15.100
1.000,17.372,16.172,18.375,17.361


==> data/00_Nancy/data_03UE_BS04x04_rateCdf_Baselines_NANZ.csv <==
cdf,greedy,rand,ddpg_df_2x128_gamma060_000,ddpg_df_2x128_gamma060_001,ddpg_df_2x128_gamma060_002,ddpg_df_2x128_gamma060_003,sweep24
0.000,0.651,0.000,0.000,0.000,0.000,0.000,0.176
0.010,2.008,0.000,0.000,0.000,0.000,0.000,0.423
0.020,2.382,0.000,0.000,0.000,0.000,0.000,0.533
0.030,2.882,0.000,0.000,0.000,0.000,0.000,0.628
0.040,3.375,0.000,0.000,0.000,0.000,0.000,0.762
0.050,3.818,0.000,0.000,0.000,0.000,0.000,0.897
0.060,4.231,0.000,0.000,0.000,0.000,0.000,1.000
0.070,4.676,0.000,0.000,0.000,0.000,0.000,1.090
0.080,5.023,0.000,0.000,0.000,0.000,0.001,1.166
0.090,5.325,0.000,0.000,0.000,0.001,0.009,1.264
0.100,5.535,0.000,0.000,0.000,0.007,0.034,1.354
0.110,5.692,0.000,0.000,0.000,0.027,0.086,1.429
0.120,5.860,0.000,0.000,0.000,0.045,0.169,1.498
0.130,6.044,0.000,0.000,0.000,0.068,0.234,1.559
0.140,6.209,0.000,0.000,0.009,0.107,0.377,1.597
0.150,6.361,0.000,0.003,0.025,0.156,0.543,1.633
0.160,6.558,0.000,0.010,0.051,0.239,0.700,1.678
0.170,6.746,0.000,0.024,0.090,0.305,0.910,1.720
0.180,6.873,0.000,0.044,0.128,0.337,1.091,1.768
0.190,7.027,0.000,0.070,0.179,0.419,1.280,1.817
0.200,7.144,0.000,0.097,0.230,0.532,1.501,1.861
0.210,7.243,0.000,0.139,0.274,0.632,1.746,1.900
0.220,7.392,0.000,0.193,0.320,0.726,1.911,1.931
0.230,7.519,0.000,0.244,0.334,0.826,2.082,1.967
0.240,7.635,0.000,0.322,0.382,0.933,2.226,1.998
0.250,7.735,0.000,0.467,0.454,1.065,2.329,2.025
0.260,7.849,0.000,0.559,0.568,1.222,2.459,2.056
0.270,7.951,0.000,0.655,0.648,1.375,2.528,2.085
0.280,8.044,0.000,0.750,0.756,1.496,2.619,2.110
0.290,8.172,0.001,0.869,0.860,1.663,2.720,2.134
0.300,8.272,0.001,0.978,0.969,1.836,2.817,2.164
0.310,8.367,0.003,1.080,1.106,2.010,2.897,2.188
0.320,8.477,0.004,1.168,1.265,2.151,2.982,2.213
0.330,8.568,0.007,1.273,1.396,2.289,3.058,2.245
0.340,8.673,0.011,1.407,1.553,2.415,3.133,2.274
0.350,8.791,0.016,1.540,1.670,2.491,3.207,2.298
0.360,8.867,0.022,1.663,1.850,2.577,3.282,2.326
0.370,8.954,0.031,1.781,1.972,2.670,3.334,2.352
0.380,9.069,0.041,1.912,2.121,2.769,3.377,2.376
0.390,9.151,0.054,2.051,2.245,2.855,3.434,2.400
0.400,9.261,0.070,2.194,2.352,2.935,3.487,2.425
0.410,9.379,0.090,2.310,2.465,3.050,3.530,2.448
0.420,9.464,0.113,2.419,2.559,3.156,3.572,2.478
0.430,9.567,0.133,2.524,2.669,3.245,3.606,2.511
0.440,9.657,0.165,2.626,2.755,3.319,3.666,2.544
0.450,9.750,0.191,2.701,2.827,3.390,3.703,2.583
0.460,9.862,0.226,2.783,2.897,3.444,3.741,2.620
0.470,9.957,0.261,2.883,2.973,3.498,3.770,2.647
0.480,10.050,0.306,2.978,3.051,3.551,3.799,2.677
0.490,10.160,0.355,3.063,3.120,3.602,3.850,2.712
0.500,10.263,0.394,3.144,3.208,3.662,3.891,2.743
0.510,10.384,0.447,3.204,3.270,3.707,3.941,2.774
0.520,10.492,0.496,3.255,3.337,3.756,3.981,2.806
0.530,10.602,0.556,3.301,3.397,3.819,4.018,2.840
0.540,10.721,0.611,3.356,3.463,3.884,4.067,2.871
0.550,10.828,0.683,3.416,3.508,3.948,4.111,2.900
0.560,10.917,0.736,3.473,3.560,4.010,4.165,2.926
0.570,11.007,0.802,3.546,3.602,4.061,4.232,2.948
0.580,11.082,0.856,3.601,3.653,4.128,4.299,2.984
0.590,11.161,0.921,3.680,3.684,4.185,4.372,3.022
0.600,11.258,0.981,3.742,3.730,4.253,4.440,3.053
0.610,11.341,1.056,3.794,3.799,4.307,4.481,3.075
0.620,11.436,1.114,3.868,3.846,4.370,4.548,3.096
0.630,11.526,1.185,3.945,3.904,4.449,4.591,3.116
0.640,11.608,1.266,4.014,3.975,4.535,4.645,3.135
0.650,11.693,1.326,4.094,4.027,4.614,4.704,3.159
0.660,11.771,1.409,4.191,4.112,4.687,4.771,3.179
0.670,11.847,1.494,4.265,4.194,4.800,4.866,3.203
0.680,11.915,1.568,4.352,4.277,4.906,4.951,3.237
0.690,11.983,1.643,4.458,4.360,4.999,5.056,3.268
0.700,12.084,1.716,4.536,4.451,5.088,5.190,3.305
0.710,12.172,1.791,4.626,4.544,5.173,5.289,3.336
0.720,12.242,1.874,4.702,4.610,5.302,5.421,3.366
0.730,12.323,1.949,4.810,4.664,5.434,5.598,3.394
0.740,12.419,2.021,4.902,4.767,5.586,5.750,3.425
0.750,12.500,2.107,5.013,4.875,5.696,5.887,3.460
0.760,12.587,2.202,5.149,4.972,5.845,6.029,3.491
0.770,12.703,2.277,5.292,5.085,5.970,6.176,3.516
0.780,12.808,2.361,5.445,5.211,6.081,6.301,3.545
0.790,12.906,2.445,5.586,5.384,6.183,6.395,3.573
0.800,12.993,2.514,5.749,5.530,6.281,6.485,3.603
0.810,13.089,2.619,5.898,5.677,6.390,6.591,3.634
0.820,13.189,2.707,6.079,5.824,6.516,6.676,3.667
0.830,13.297,2.810,6.218,5.992,6.645,6.798,3.704
0.840,13.409,2.923,6.334,6.198,6.758,6.890,3.742
0.850,13.538,3.033,6.456,6.354,6.861,6.973,3.780
0.860,13.651,3.147,6.564,6.439,6.975,7.066,3.819
0.870,13.767,3.260,6.692,6.576,7.075,7.184,3.855
0.880,13.914,3.388,6.834,6.687,7.160,7.328,3.899
0.890,14.067,3.532,6.928,6.798,7.253,7.442,3.951
0.900,14.233,3.657,7.067,6.919,7.342,7.559,4.007
0.910,14.401,3.784,7.225,6.988,7.427,7.673,4.053
0.920,14.565,3.965,7.371,7.119,7.525,7.780,4.100
0.930,14.721,4.129,7.498,7.282,7.749,7.976,4.132
0.940,14.852,4.337,7.618,7.436,7.868,8.237,4.176
0.950,15.039,4.622,7.796,7.608,7.992,8.441,4.249
0.960,15.435,4.870,8.021,7.839,8.147,8.728,4.324
0.970,15.699,5.257,8.280,8.030,8.302,8.936,4.404
0.980,16.123,5.691,8.720,8.278,8.587,9.308,4.481
0.990,16.598,6.499,9.173,8.577,8.997,9.887,4.577
1.000,18.429,11.441,14.373,13.818,11.975,12.171,5.660


==> data/00_Nancy/data_03UE_BS04x04_rateEvoNANZ-AngleKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,7361.832
349,9163.782
699,9515.769
1049,9314.540
1399,9121.091
1749,8860.820
2099,8676.563
2449,8685.400
2799,8511.126
3149,8440.690
3499,8444.146
3849,8444.223
4199,8478.112
4549,8732.642
4899,8554.112
5249,8694.893
5599,8593.909
5949,8484.203
6299,8575.665
6649,8678.536
6999,8838.514


==> data/00_Nancy/data_03UE_BS04x04_rateEvoNANZ-BS-noisyaction21.csv <==
x_data,y_ddpg_2x128_gamma060
0,1974.448
349,5773.896
699,6380.120
1049,6747.975
1399,6963.459
1749,7146.525
2099,7318.822
2449,7433.823
2799,7578.673
3149,7799.274
3499,8020.045
3849,8190.869
4199,8427.286
4549,8659.236
4899,8887.121
5249,9168.696
5599,9388.428
5949,9648.254
6299,9675.445
6649,9622.105
6999,9571.508


==> data/00_Nancy/data_03UE_BS04x04_rateEvoNANZ-BSKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,5716.187
349,7090.445
699,7168.613
1049,7239.250
1399,7263.171
1749,7376.950
2099,7414.748
2449,7576.177
2799,7713.811
3149,7806.971
3499,7945.580
3849,8186.971
4199,8312.290
4549,8551.111
4899,8791.578
5249,9003.637
5599,9219.317
5949,9506.441
6299,9533.185
6649,9346.406
6999,9061.313


==> data/00_Nancy/data_03UE_BS04x04_rateEvo_Baselines_NANZ.csv <==
x_data,y_greedy,y_rand,y_ddpg_df_2x128_gamma060,y_sweep24
0,10285.313,1243.443,945.390,2559.637
349,10045.696,1243.128,3159.607,2725.272
699,9998.086,1246.902,3445.931,2729.751
1049,9976.222,1243.410,3491.623,2705.296
1399,10015.121,1241.629,3147.393,2720.731
1749,10015.224,1252.221,3247.081,2704.816
2099,9982.112,1239.586,2871.895,2734.827
2449,10044.855,1250.390,2882.155,2685.491
2799,9974.046,1239.599,2939.307,2680.819
3149,10071.181,1238.279,2924.464,2678.009
3499,10012.409,1243.851,2981.202,2712.795
3849,10019.985,1248.278,2974.094,2702.903
4199,10005.993,1244.140,3149.680,2691.517
4549,9889.158,1246.757,2941.251,2739.024
4899,10028.718,1240.876,3053.293,2665.983
5249,10055.769,1253.636,3165.605,2684.962
5599,10027.983,1241.994,3010.159,2671.784
5949,10135.001,1250.179,3037.583,2717.852
6299,10044.744,1244.441,3132.388,2695.685
6649,10011.264,1247.202,3326.768,2711.701
6999,10013.518,1241.376,3586.059,2684.393


==> data/00_Nancy/data_03UE_BS08x08_rateCdfNANZ-AngleKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.812,0.469,1.022,0.823
0.010,2.172,1.704,2.130,1.891
0.020,2.748,2.289,2.758,2.789
0.030,3.157,2.722,3.154,3.258
0.040,3.615,3.130,3.728,3.746
0.050,4.146,3.608,4.326,4.159
0.060,4.563,4.035,4.879,4.475
0.070,4.996,4.388,5.218,4.946
0.080,5.248,4.699,5.480,5.178
0.090,5.436,5.030,5.842,5.359
0.100,5.669,5.235,6.118,5.638
0.110,5.846,5.472,6.303,5.859
0.120,6.012,5.679,6.432,6.115
0.130,6.258,5.926,6.611,6.272
0.140,6.438,6.118,6.778,6.423
0.150,6.571,6.293,6.920,6.545
0.160,6.716,6.476,7.120,6.672
0.170,6.875,6.615,7.304,6.789
0.180,7.049,6.745,7.473,6.925
0.190,7.215,6.896,7.644,7.029
0.200,7.330,7.049,7.746,7.166
0.210,7.481,7.198,7.845,7.336
0.220,7.633,7.355,7.987,7.519
0.230,7.787,7.513,8.115,7.687
0.240,7.916,7.683,8.237,7.820
0.250,8.054,7.845,8.385,7.968
0.260,8.250,7.972,8.519,8.122
0.270,8.398,8.101,8.634,8.260
0.280,8.501,8.247,8.766,8.388
0.290,8.642,8.369,8.885,8.527
0.300,8.775,8.505,8.993,8.629
0.310,8.916,8.631,9.077,8.764
0.320,9.081,8.764,9.154,8.890
0.330,9.233,8.853,9.261,8.997
0.340,9.343,8.978,9.357,9.122
0.350,9.482,9.114,9.454,9.259
0.360,9.606,9.254,9.532,9.413
0.370,9.718,9.356,9.641,9.546
0.380,9.821,9.462,9.759,9.654
0.390,9.923,9.549,9.832,9.763
0.400,10.054,9.652,9.925,9.872
0.410,10.189,9.750,10.003,9.971
0.420,10.307,9.841,10.113,10.069
0.430,10.388,9.956,10.215,10.176
0.440,10.481,10.072,10.345,10.298
0.450,10.566,10.182,10.439,10.425
0.460,10.663,10.269,10.532,10.543
0.470,10.784,10.354,10.654,10.653
0.480,10.901,10.443,10.776,10.758
0.490,11.062,10.531,10.893,10.846
0.500,11.189,10.628,11.008,10.924
0.510,11.324,10.717,11.133,11.018
0.520,11.443,10.811,11.268,11.127
0.530,11.564,10.897,11.406,11.257
0.540,11.691,11.001,11.527,11.366
0.550,11.804,11.090,11.641,11.478
0.560,11.917,11.187,11.769,11.562
0.570,12.013,11.297,11.885,11.632
0.580,12.117,11.395,12.008,11.708
0.590,12.200,11.491,12.110,11.785
0.600,12.304,11.624,12.206,11.877
0.610,12.397,11.725,12.281,11.957
0.620,12.506,11.822,12.358,12.073
0.630,12.613,11.925,12.467,12.186
0.640,12.715,12.045,12.573,12.300
0.650,12.840,12.144,12.667,12.415
0.660,12.940,12.267,12.781,12.505
0.670,13.037,12.406,12.871,12.603
0.680,13.157,12.538,12.969,12.684
0.690,13.244,12.664,13.069,12.768
0.700,13.334,12.823,13.184,12.844
0.710,13.427,12.941,13.302,12.954
0.720,13.548,13.060,13.422,13.049
0.730,13.640,13.203,13.537,13.177
0.740,13.726,13.314,13.624,13.312
0.750,13.812,13.413,13.722,13.443
0.760,13.943,13.520,13.832,13.597
0.770,14.052,13.678,13.967,13.710
0.780,14.161,13.808,14.084,13.834
0.790,14.261,13.950,14.228,13.965
0.800,14.377,14.097,14.352,14.107
0.810,14.506,14.247,14.513,14.270
0.820,14.631,14.371,14.665,14.414
0.830,14.757,14.504,14.812,14.568
0.840,14.892,14.663,14.928,14.728
0.850,15.037,14.810,15.077,14.893
0.860,15.156,14.989,15.248,15.040
0.870,15.282,15.222,15.434,15.216
0.880,15.472,15.400,15.649,15.411
0.890,15.651,15.591,15.846,15.661
0.900,15.861,15.757,16.046,15.879
0.910,16.043,15.962,16.235,16.110
0.920,16.237,16.216,16.399,16.386
0.930,16.507,16.380,16.650,16.650
0.940,16.747,16.589,16.923,16.896
0.950,16.938,16.857,17.160,17.042
0.960,17.121,17.207,17.464,17.276
0.970,17.437,17.394,17.724,17.492
0.980,17.871,17.900,18.043,17.832
0.990,18.501,18.659,18.675,18.236
1.000,20.322,21.398,21.126,21.243


==> data/00_Nancy/data_03UE_BS08x08_rateCdfNANZ-BS-noisyaction21.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.000,0.000,0.009,0.000
0.010,2.533,3.090,2.842,2.717
0.020,3.384,3.924,3.998,3.491
0.030,3.902,4.367,4.536,3.954
0.040,4.324,4.732,4.846,4.227
0.050,4.596,4.884,5.042,4.416
0.060,4.838,5.116,5.191,4.701
0.070,5.118,5.236,5.383,4.890
0.080,5.301,5.425,5.541,5.000
0.090,5.471,5.583,5.681,5.148
0.100,5.621,5.891,5.827,5.237
0.110,5.833,6.172,5.978,5.358
0.120,6.086,6.400,6.162,5.471
0.130,6.332,6.656,6.425,5.587
0.140,6.495,6.911,6.626,5.696
0.150,6.659,7.170,6.837,5.882
0.160,6.842,7.398,6.999,6.146
0.170,6.982,7.595,7.191,6.343
0.180,7.129,7.753,7.425,6.530
0.190,7.257,7.888,7.582,6.708
0.200,7.387,8.010,7.731,6.879
0.210,7.497,8.119,7.888,7.043
0.220,7.625,8.210,8.017,7.169
0.230,7.743,8.305,8.146,7.286
0.240,7.839,8.395,8.249,7.384
0.250,7.953,8.476,8.340,7.476
0.260,8.047,8.554,8.436,7.571
0.270,8.158,8.623,8.527,7.677
0.280,8.253,8.680,8.618,7.782
0.290,8.331,8.766,8.703,7.891
0.300,8.414,8.836,8.786,7.981
0.310,8.493,8.919,8.883,8.075
0.320,8.573,8.988,8.958,8.166
0.330,8.638,9.047,9.069,8.242
0.340,8.711,9.105,9.171,8.332
0.350,8.787,9.168,9.238,8.430
0.360,8.863,9.218,9.295,8.500
0.370,8.942,9.271,9.357,8.572
0.380,9.008,9.320,9.400,8.638
0.390,9.090,9.384,9.465,8.706
0.400,9.152,9.437,9.527,8.772
0.410,9.212,9.482,9.564,8.854
0.420,9.286,9.542,9.620,8.927
0.430,9.353,9.599,9.658,9.017
0.440,9.420,9.658,9.710,9.087
0.450,9.486,9.709,9.763,9.154
0.460,9.553,9.772,9.828,9.224
0.470,9.612,9.826,9.889,9.294
0.480,9.662,9.868,9.943,9.372
0.490,9.714,9.908,10.006,9.443
0.500,9.792,9.954,10.082,9.507
0.510,9.858,10.001,10.170,9.572
0.520,9.919,10.044,10.229,9.634
0.530,9.989,10.098,10.288,9.683
0.540,10.052,10.155,10.337,9.738
0.550,10.101,10.207,10.386,9.789
0.560,10.160,10.254,10.438,9.846
0.570,10.217,10.297,10.492,9.894
0.580,10.270,10.339,10.545,9.966
0.590,10.337,10.378,10.598,10.035
0.600,10.390,10.423,10.664,10.094
0.610,10.450,10.474,10.734,10.165
0.620,10.509,10.534,10.816,10.241
0.630,10.567,10.584,10.872,10.310
0.640,10.637,10.648,10.938,10.377
0.650,10.701,10.707,11.007,10.433
0.660,10.752,10.770,11.088,10.491
0.670,10.817,10.829,11.189,10.564
0.680,10.884,10.884,11.280,10.625
0.690,10.957,10.950,11.359,10.698
0.700,11.038,11.031,11.460,10.778
0.710,11.112,11.112,11.556,10.830
0.720,11.199,11.197,11.654,10.892
0.730,11.303,11.280,11.756,10.969
0.740,11.406,11.370,11.874,11.043
0.750,11.510,11.478,11.991,11.120
0.760,11.610,11.603,12.122,11.203
0.770,11.735,11.705,12.227,11.290
0.780,11.859,11.819,12.361,11.395
0.790,12.032,11.974,12.492,11.501
0.800,12.168,12.143,12.624,11.642
0.810,12.282,12.282,12.764,11.782
0.820,12.422,12.423,12.910,11.909
0.830,12.559,12.563,13.054,12.040
0.840,12.684,12.704,13.188,12.184
0.850,12.837,12.845,13.312,12.312
0.860,12.967,13.011,13.422,12.410
0.870,13.112,13.169,13.549,12.541
0.880,13.259,13.310,13.690,12.738
0.890,13.389,13.506,13.847,12.872
0.900,13.523,13.696,13.999,13.028
0.910,13.690,13.881,14.195,13.196
0.920,13.853,14.079,14.395,13.330
0.930,14.088,14.325,14.538,13.476
0.940,14.331,14.598,14.691,13.603
0.950,14.569,14.786,14.881,13.831
0.960,14.805,14.938,15.043,14.043
0.970,15.065,15.119,15.302,14.411
0.980,15.360,15.324,15.534,14.821
0.990,16.025,15.552,15.887,15.618
1.000,16.974,16.201,17.062,16.834


==> data/00_Nancy/data_03UE_BS08x08_rateCdfNANZ-BSKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.007,0.193,0.092,0.138
0.010,2.065,2.196,2.278,2.643
0.020,2.781,3.104,3.279,3.544
0.030,3.318,3.692,3.894,4.167
0.040,3.828,4.109,4.379,4.636
0.050,4.262,4.505,4.784,5.005
0.060,4.581,4.916,5.048,5.312
0.070,4.870,5.261,5.307,5.661
0.080,5.145,5.574,5.504,5.848
0.090,5.449,5.824,5.704,6.027
0.100,5.634,6.064,5.895,6.155
0.110,5.787,6.213,6.054,6.311
0.120,5.926,6.384,6.212,6.477
0.130,6.069,6.580,6.355,6.646
0.140,6.219,6.746,6.501,6.785
0.150,6.356,6.899,6.646,6.938
0.160,6.482,7.047,6.801,7.059
0.170,6.622,7.193,6.923,7.186
0.180,6.772,7.337,7.072,7.312
0.190,6.888,7.462,7.213,7.434
0.200,6.998,7.602,7.341,7.541
0.210,7.128,7.731,7.452,7.653
0.220,7.244,7.880,7.570,7.786
0.230,7.345,8.001,7.692,7.904
0.240,7.433,8.129,7.814,8.025
0.250,7.528,8.243,7.946,8.140
0.260,7.630,8.336,8.075,8.259
0.270,7.734,8.443,8.185,8.372
0.280,7.841,8.538,8.287,8.460
0.290,7.921,8.684,8.421,8.571
0.300,8.020,8.795,8.534,8.655
0.310,8.131,8.913,8.638,8.739
0.320,8.232,9.021,8.751,8.839
0.330,8.319,9.135,8.889,8.942
0.340,8.411,9.245,9.016,9.048
0.350,8.515,9.354,9.130,9.139
0.360,8.601,9.459,9.262,9.233
0.370,8.689,9.570,9.379,9.332
0.380,8.766,9.677,9.475,9.417
0.390,8.865,9.779,9.589,9.499
0.400,8.958,9.883,9.704,9.585
0.410,9.050,9.994,9.800,9.694
0.420,9.143,10.106,9.892,9.792
0.430,9.245,10.214,9.994,9.875
0.440,9.341,10.301,10.089,9.967
0.450,9.431,10.400,10.196,10.066
0.460,9.535,10.497,10.283,10.161
0.470,9.628,10.589,10.371,10.290
0.480,9.714,10.679,10.463,10.386
0.490,9.811,10.768,10.561,10.488
0.500,9.923,10.848,10.657,10.581
0.510,10.013,10.940,10.757,10.680
0.520,10.089,11.024,10.835,10.755
0.530,10.195,11.115,10.928,10.850
0.540,10.288,11.211,11.020,10.942
0.550,10.384,11.309,11.116,11.038
0.560,10.481,11.414,11.219,11.146
0.570,10.594,11.493,11.323,11.249
0.580,10.728,11.592,11.444,11.346
0.590,10.856,11.693,11.542,11.446
0.600,10.975,11.778,11.643,11.532
0.610,11.082,11.872,11.730,11.627
0.620,11.175,11.957,11.841,11.720
0.630,11.272,12.059,11.935,11.810
0.640,11.380,12.156,12.034,11.930
0.650,11.520,12.250,12.151,12.026
0.660,11.658,12.336,12.268,12.153
0.670,11.778,12.433,12.362,12.273
0.680,11.885,12.538,12.450,12.416
0.690,11.986,12.630,12.544,12.537
0.700,12.105,12.731,12.627,12.643
0.710,12.231,12.842,12.729,12.752
0.720,12.333,12.945,12.819,12.870
0.730,12.469,13.081,12.926,12.986
0.740,12.586,13.190,13.035,13.069
0.750,12.704,13.299,13.151,13.182
0.760,12.835,13.420,13.287,13.275
0.770,12.994,13.541,13.407,13.385
0.780,13.140,13.649,13.535,13.477
0.790,13.263,13.760,13.655,13.554
0.800,13.392,13.876,13.753,13.642
0.810,13.522,13.992,13.879,13.732
0.820,13.647,14.124,14.004,13.858
0.830,13.808,14.271,14.112,13.986
0.840,13.966,14.382,14.218,14.104
0.850,14.120,14.523,14.327,14.236
0.860,14.277,14.655,14.454,14.359
0.870,14.436,14.812,14.588,14.480
0.880,14.569,14.957,14.712,14.615
0.890,14.721,15.086,14.859,14.765
0.900,14.880,15.235,14.993,14.883
0.910,15.026,15.405,15.169,15.033
0.920,15.188,15.574,15.346,15.188
0.930,15.341,15.788,15.512,15.380
0.940,15.513,15.963,15.696,15.584
0.950,15.711,16.170,15.856,15.773
0.960,15.882,16.375,16.045,16.023
0.970,16.093,16.608,16.316,16.240
0.980,16.396,16.912,16.629,16.502
0.990,16.899,17.411,16.996,17.100
1.000,19.146,19.751,18.884,19.059


==> data/00_Nancy/data_03UE_BS08x08_rateCdf_Baselines_NANZ.csv <==
cdf,greedy,rand,ddpg_df_2x128_gamma060_000,ddpg_df_2x128_gamma060_001,ddpg_df_2x128_gamma060_002,ddpg_df_2x128_gamma060_003,sweep24
0.000,0.770,0.000,0.000,0.000,0.000,0.000,0.078
0.010,3.031,0.000,0.000,0.000,0.000,0.000,0.397
0.020,4.099,0.000,0.000,0.000,0.000,0.000,0.549
0.030,4.713,0.000,0.000,0.000,0.000,0.000,0.658
0.040,5.336,0.000,0.000,0.000,0.000,0.000,0.770
0.050,5.710,0.000,0.000,0.000,0.000,0.000,0.857
0.060,6.132,0.000,0.000,0.000,0.000,0.000,0.948
0.070,6.380,0.000,0.000,0.000,0.000,0.000,1.047
0.080,6.643,0.000,0.000,0.001,0.000,0.000,1.125
0.090,6.893,0.000,0.000,0.006,0.000,0.000,1.202
0.100,7.119,0.000,0.000,0.019,0.000,0.000,1.261
0.110,7.389,0.000,0.000,0.038,0.000,0.000,1.317
0.120,7.630,0.000,0.000,0.060,0.000,0.001,1.385
0.130,7.859,0.000,0.000,0.094,0.000,0.006,1.439
0.140,8.121,0.000,0.000,0.137,0.000,0.017,1.493
0.150,8.318,0.000,0.002,0.183,0.000,0.039,1.541
0.160,8.493,0.000,0.006,0.236,0.000,0.067,1.583
0.170,8.677,0.000,0.019,0.306,0.000,0.106,1.625
0.180,8.842,0.000,0.049,0.349,0.001,0.161,1.665
0.190,8.995,0.000,0.078,0.412,0.006,0.214,1.701
0.200,9.136,0.000,0.114,0.490,0.012,0.269,1.737
0.210,9.279,0.000,0.186,0.553,0.021,0.320,1.770
0.220,9.430,0.000,0.280,0.595,0.033,0.360,1.803
0.230,9.564,0.000,0.359,0.658,0.047,0.427,1.841
0.240,9.675,0.000,0.489,0.701,0.065,0.499,1.873
0.250,9.789,0.000,0.644,0.805,0.088,0.590,1.902
0.260,9.885,0.000,0.792,0.883,0.126,0.666,1.934
0.270,9.987,0.000,0.959,0.991,0.172,0.744,1.968
0.280,10.081,0.000,1.137,1.104,0.233,0.848,1.997
0.290,10.177,0.000,1.295,1.205,0.301,0.956,2.027
0.300,10.277,0.000,1.467,1.307,0.334,1.050,2.056
0.310,10.387,0.001,1.618,1.407,0.376,1.151,2.085
0.320,10.481,0.002,1.770,1.530,0.439,1.264,2.116
0.330,10.572,0.004,1.891,1.632,0.521,1.374,2.146
0.340,10.675,0.006,2.020,1.735,0.591,1.467,2.179
0.350,10.786,0.009,2.125,1.853,0.679,1.563,2.209
0.360,10.884,0.013,2.200,1.956,0.779,1.692,2.233
0.370,10.992,0.019,2.296,2.072,0.900,1.815,2.266
0.380,11.109,0.026,2.386,2.172,1.022,1.933,2.296
0.390,11.204,0.035,2.454,2.284,1.173,2.040,2.326
0.400,11.299,0.045,2.534,2.363,1.304,2.136,2.350
0.410,11.414,0.057,2.616,2.469,1.442,2.240,2.379
0.420,11.520,0.073,2.694,2.535,1.589,2.335,2.403
0.430,11.664,0.092,2.761,2.616,1.726,2.414,2.431
0.440,11.790,0.109,2.820,2.683,1.859,2.476,2.455
0.450,11.909,0.130,2.884,2.746,1.992,2.546,2.479
0.460,12.030,0.152,2.942,2.805,2.119,2.615,2.501
0.470,12.137,0.174,3.000,2.861,2.245,2.687,2.533
0.480,12.239,0.200,3.062,2.902,2.360,2.758,2.563
0.490,12.346,0.234,3.125,2.956,2.455,2.833,2.593
0.500,12.442,0.268,3.179,3.004,2.553,2.892,2.619
0.510,12.533,0.302,3.225,3.051,2.642,2.963,2.648
0.520,12.620,0.334,3.275,3.108,2.708,3.029,2.677
0.530,12.718,0.370,3.340,3.162,2.769,3.086,2.707
0.540,12.824,0.412,3.411,3.218,2.831,3.161,2.736
0.550,12.926,0.452,3.480,3.274,2.874,3.220,2.765
0.560,13.019,0.500,3.557,3.341,2.916,3.271,2.792
0.570,13.125,0.539,3.648,3.391,2.967,3.325,2.820
0.580,13.243,0.587,3.706,3.442,3.037,3.386,2.859
0.590,13.327,0.635,3.771,3.503,3.096,3.437,2.887
0.600,13.417,0.683,3.848,3.558,3.144,3.487,2.918
0.610,13.507,0.727,3.928,3.613,3.209,3.535,2.951
0.620,13.605,0.786,4.014,3.677,3.270,3.578,2.987
0.630,13.700,0.836,4.117,3.735,3.334,3.635,3.014
0.640,13.810,0.885,4.220,3.793,3.405,3.700,3.051
0.650,13.919,0.939,4.313,3.866,3.509,3.752,3.078
0.660,14.019,0.983,4.425,3.926,3.580,3.806,3.113
0.670,14.127,1.054,4.547,4.000,3.649,3.860,3.142
0.680,14.228,1.125,4.649,4.077,3.740,3.934,3.173
0.690,14.325,1.199,4.758,4.156,3.811,3.996,3.206
0.700,14.423,1.263,4.882,4.240,3.905,4.085,3.244
0.710,14.522,1.326,4.980,4.352,3.987,4.157,3.282
0.720,14.601,1.403,5.074,4.474,4.066,4.240,3.318
0.730,14.666,1.474,5.169,4.576,4.150,4.313,3.357
0.740,14.756,1.555,5.259,4.694,4.236,4.415,3.398
0.750,14.846,1.648,5.349,4.793,4.310,4.526,3.429
0.760,14.959,1.722,5.482,4.878,4.375,4.641,3.466
0.770,15.083,1.811,5.599,4.963,4.473,4.754,3.509
0.780,15.193,1.890,5.739,5.050,4.576,4.843,3.546
0.790,15.330,1.986,5.852,5.132,4.675,4.937,3.579
0.800,15.457,2.085,6.018,5.216,4.777,5.039,3.611
0.810,15.573,2.175,6.182,5.346,4.868,5.146,3.647
0.820,15.693,2.277,6.323,5.462,4.969,5.262,3.688
0.830,15.813,2.369,6.489,5.580,5.048,5.417,3.729
0.840,15.947,2.472,6.632,5.705,5.143,5.553,3.772
0.850,16.068,2.578,6.775,5.819,5.241,5.730,3.818
0.860,16.214,2.675,6.900,5.964,5.357,5.875,3.870
0.870,16.377,2.782,7.005,6.118,5.502,6.014,3.915
0.880,16.502,2.904,7.119,6.254,5.645,6.165,3.971
0.890,16.654,3.041,7.281,6.409,5.763,6.345,4.021
0.900,16.810,3.155,7.418,6.554,5.916,6.512,4.079
0.910,17.055,3.309,7.612,6.694,6.043,6.679,4.134
0.920,17.251,3.483,7.764,6.866,6.262,6.842,4.205
0.930,17.437,3.668,7.920,7.010,6.497,7.056,4.275
0.940,17.587,3.827,8.070,7.243,6.767,7.256,4.340
0.950,17.758,4.062,8.239,7.465,7.068,7.496,4.404
0.960,17.992,4.396,8.480,7.696,7.382,7.714,4.497
0.970,18.292,4.743,8.676,7.996,7.684,7.956,4.594
0.980,18.630,5.244,8.903,8.315,8.029,8.183,4.689
0.990,19.302,5.974,9.394,8.934,8.860,8.757,4.866
1.000,21.013,11.376,12.731,13.250,11.620,13.080,5.567


==> data/00_Nancy/data_03UE_BS08x08_rateEvoNANZ-AngleKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,9062.728
349,11246.434
699,11513.809
1049,11405.957
1399,11091.114
1749,10640.241
2099,10589.223
2449,10466.432
2799,10340.482
3149,10398.466
3499,10470.933
3849,10383.896
4199,10391.900
4549,10645.265
4899,10513.945
5249,10599.057
5599,10633.013
5949,10739.871
6299,10605.027
6649,10809.747
6999,10766.145


==> data/00_Nancy/data_03UE_BS08x08_rateEvoNANZ-BS-noisyaction21.csv <==
x_data,y_ddpg_2x128_gamma060
0,760.503
349,5133.771
699,5689.249
1049,5964.961
1399,6129.681
1749,6286.004
2099,6484.609
2449,6669.401
2799,6856.477
3149,7067.828
3499,7230.235
3849,7472.654
4199,7700.916
4549,7990.419
4899,8215.200
5249,8559.612
5599,8995.995
5949,9412.981
6299,9699.763
6649,9887.074
6999,9647.170


==> data/00_Nancy/data_03UE_BS08x08_rateEvoNANZ-BSKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,5169.113
349,6261.612
699,6340.421
1049,6453.249
1399,6498.605
1749,6625.728
2099,6638.988
2449,6847.679
2799,6938.416
3149,7068.001
3499,7249.629
3849,7456.518
4199,7709.374
4549,8032.629
4899,8330.570
5249,8668.637
5599,9151.851
5949,9757.652
6299,10645.293
6649,11341.058
6999,10782.894


==> data/00_Nancy/data_03UE_BS08x08_rateEvo_Baselines_NANZ.csv <==
x_data,y_greedy,y_rand,y_ddpg_df_2x128_gamma060,y_sweep24
0,11218.078,988.138,1076.191,2446.293
349,12165.569,1012.820,3192.612,2746.631
699,12123.848,1011.984,3465.322,2719.896
1049,12177.523,1016.768,3365.764,2745.379
1399,12308.548,1013.810,3203.244,2730.057
1749,12164.113,1013.235,2979.438,2743.168
2099,12201.763,1010.996,2966.200,2713.644
2449,12202.487,1010.262,2915.397,2737.918
2799,12296.332,1021.323,2826.041,2759.626
3149,12393.614,1020.293,2813.303,2703.796
3499,12232.647,1015.618,2680.215,2737.960
3849,12264.332,1023.371,2718.983,2743.083
4199,12173.915,1018.035,2763.602,2754.250
4549,12249.752,1012.068,2776.764,2723.067
4899,12280.057,1012.766,2722.117,2722.064
5249,12241.663,1017.731,2654.803,2692.856
5599,12219.724,1018.438,2758.610,2750.278
5949,12203.056,1016.591,2632.391,2727.904
6299,12312.721,1016.739,2628.886,2727.996
6649,12292.740,1014.760,2707.645,2764.361
6999,12268.641,1011.011,2845.551,2699.614


==> data/00_Nancy/data_03UE_BS16x16_rateCdfNANZ-AngleKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,1.477,0.602,0.974,0.959
0.010,3.648,2.553,3.791,4.216
0.020,4.733,3.694,4.822,5.179
0.030,5.469,4.381,5.926,5.891
0.040,5.967,5.095,6.626,6.329
0.050,6.247,5.710,7.190,6.749
0.060,6.547,6.124,7.494,7.053
0.070,6.909,6.504,7.833,7.400
0.080,7.172,6.916,8.169,7.669
0.090,7.399,7.203,8.521,7.958
0.100,7.620,7.480,8.798,8.194
0.110,7.836,7.735,9.012,8.469
0.120,8.102,7.985,9.232,8.753
0.130,8.291,8.274,9.466,8.925
0.140,8.488,8.478,9.700,9.137
0.150,8.723,8.713,9.923,9.359
0.160,8.912,8.927,10.143,9.485
0.170,9.156,9.156,10.332,9.646
0.180,9.403,9.357,10.483,9.814
0.190,9.619,9.574,10.628,9.992
0.200,9.809,9.760,10.748,10.173
0.210,10.018,9.934,10.895,10.327
0.220,10.173,10.154,11.056,10.543
0.230,10.326,10.341,11.186,10.676
0.240,10.506,10.517,11.358,10.848
0.250,10.633,10.684,11.493,10.993
0.260,10.788,10.851,11.624,11.111
0.270,10.960,10.965,11.740,11.237
0.280,11.143,11.068,11.880,11.319
0.290,11.285,11.180,12.025,11.424
0.300,11.425,11.263,12.163,11.536
0.310,11.583,11.390,12.309,11.646
0.320,11.722,11.511,12.450,11.753
0.330,11.856,11.622,12.562,11.867
0.340,11.995,11.765,12.662,11.988
0.350,12.139,11.899,12.779,12.099
0.360,12.264,12.011,12.900,12.213
0.370,12.398,12.145,13.018,12.325
0.380,12.498,12.257,13.160,12.443
0.390,12.600,12.373,13.279,12.558
0.400,12.713,12.474,13.419,12.663
0.410,12.819,12.591,13.544,12.776
0.420,12.904,12.686,13.701,12.894
0.430,12.994,12.818,13.822,13.015
0.440,13.060,12.925,13.925,13.144
0.450,13.160,13.034,14.037,13.265
0.460,13.292,13.126,14.185,13.374
0.470,13.399,13.229,14.308,13.502
0.480,13.543,13.342,14.407,13.599
0.490,13.681,13.446,14.517,13.727
0.500,13.784,13.564,14.616,13.845
0.510,13.917,13.649,14.714,13.977
0.520,14.044,13.789,14.808,14.107
0.530,14.136,13.897,14.914,14.244
0.540,14.256,13.987,14.999,14.352
0.550,14.366,14.101,15.088,14.456
0.560,14.490,14.226,15.166,14.560
0.570,14.582,14.331,15.257,14.668
0.580,14.692,14.445,15.343,14.803
0.590,14.785,14.565,15.431,14.897
0.600,14.911,14.679,15.538,14.992
0.610,15.012,14.803,15.647,15.097
0.620,15.115,14.912,15.763,15.186
0.630,15.222,15.026,15.878,15.298
0.640,15.327,15.138,15.985,15.391
0.650,15.414,15.261,16.102,15.505
0.660,15.543,15.376,16.208,15.617
0.670,15.655,15.515,16.330,15.719
0.680,15.762,15.632,16.420,15.831
0.690,15.874,15.758,16.516,15.927
0.700,15.993,15.879,16.620,16.030
0.710,16.110,16.010,16.741,16.152
0.720,16.234,16.142,16.857,16.265
0.730,16.367,16.251,16.987,16.372
0.740,16.485,16.366,17.088,16.503
0.750,16.616,16.488,17.188,16.657
0.760,16.766,16.618,17.288,16.788
0.770,16.898,16.737,17.362,16.918
0.780,17.015,16.852,17.470,17.045
0.790,17.129,16.992,17.561,17.181
0.800,17.274,17.133,17.654,17.320
0.810,17.413,17.291,17.773,17.462
0.820,17.531,17.439,17.868,17.563
0.830,17.689,17.600,17.976,17.684
0.840,17.850,17.740,18.131,17.809
0.850,17.991,17.915,18.269,17.962
0.860,18.178,18.053,18.411,18.120
0.870,18.306,18.189,18.544,18.259
0.880,18.428,18.347,18.639,18.420
0.890,18.573,18.502,18.794,18.561
0.900,18.702,18.662,18.928,18.726
0.910,18.864,18.794,19.082,18.924
0.920,19.040,18.953,19.216,19.078
0.930,19.221,19.125,19.348,19.242
0.940,19.408,19.299,19.568,19.390
0.950,19.592,19.480,19.771,19.536
0.960,19.834,19.747,19.995,19.724
0.970,20.122,19.982,20.331,19.944
0.980,20.486,20.393,20.636,20.247
0.990,21.013,20.704,21.231,20.722
1.000,25.074,23.176,23.165,22.523


==> data/00_Nancy/data_03UE_BS16x16_rateCdfNANZ-BS-noisyaction21.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.000,0.000,0.000,0.000
0.010,2.660,3.331,2.885,2.372
0.020,3.520,3.968,3.998,3.330
0.030,4.177,4.613,4.573,3.850
0.040,4.512,5.012,4.904,4.284
0.050,4.845,5.292,5.026,4.776
0.060,5.021,5.587,5.230,5.016
0.070,5.181,5.919,5.388,5.180
0.080,5.371,6.165,5.500,5.326
0.090,5.534,6.412,5.641,5.454
0.100,5.736,6.627,5.792,5.611
0.110,5.902,6.801,6.007,5.758
0.120,6.103,6.969,6.195,5.876
0.130,6.230,7.118,6.375,6.015
0.140,6.392,7.270,6.554,6.186
0.150,6.540,7.386,6.782,6.338
0.160,6.685,7.532,6.973,6.488
0.170,6.833,7.647,7.138,6.597
0.180,6.974,7.763,7.283,6.725
0.190,7.095,7.898,7.430,6.850
0.200,7.230,8.027,7.564,6.944
0.210,7.330,8.117,7.702,7.062
0.220,7.418,8.211,7.841,7.169
0.230,7.515,8.309,7.932,7.301
0.240,7.629,8.425,8.041,7.432
0.250,7.722,8.526,8.142,7.522
0.260,7.820,8.622,8.252,7.625
0.270,7.915,8.702,8.344,7.717
0.280,8.039,8.783,8.436,7.814
0.290,8.126,8.874,8.523,7.904
0.300,8.202,8.942,8.612,7.997
0.310,8.288,9.011,8.708,8.081
0.320,8.378,9.104,8.817,8.168
0.330,8.447,9.195,8.907,8.255
0.340,8.517,9.273,8.990,8.338
0.350,8.592,9.346,9.097,8.415
0.360,8.670,9.409,9.176,8.513
0.370,8.737,9.498,9.260,8.613
0.380,8.805,9.565,9.355,8.686
0.390,8.881,9.643,9.450,8.753
0.400,8.950,9.711,9.540,8.835
0.410,9.037,9.771,9.607,8.917
0.420,9.123,9.834,9.671,8.996
0.430,9.203,9.889,9.751,9.079
0.440,9.294,9.939,9.810,9.161
0.450,9.370,9.989,9.869,9.225
0.460,9.453,10.027,9.915,9.282
0.470,9.534,10.073,9.964,9.352
0.480,9.602,10.128,10.027,9.413
0.490,9.670,10.175,10.074,9.468
0.500,9.731,10.235,10.128,9.523
0.510,9.806,10.276,10.173,9.581
0.520,9.865,10.325,10.209,9.640
0.530,9.927,10.373,10.254,9.696
0.540,9.987,10.421,10.306,9.749
0.550,10.047,10.470,10.352,9.799
0.560,10.093,10.525,10.395,9.852
0.570,10.145,10.578,10.429,9.908
0.580,10.202,10.617,10.467,9.963
0.590,10.249,10.666,10.504,10.017
0.600,10.298,10.713,10.557,10.078
0.610,10.358,10.782,10.602,10.133
0.620,10.414,10.854,10.648,10.188
0.630,10.475,10.916,10.697,10.253
0.640,10.544,10.991,10.744,10.302
0.650,10.607,11.074,10.803,10.344
0.660,10.673,11.166,10.875,10.397
0.670,10.741,11.232,10.945,10.448
0.680,10.804,11.311,11.006,10.496
0.690,10.857,11.415,11.093,10.534
0.700,10.928,11.510,11.179,10.584
0.710,11.016,11.581,11.277,10.634
0.720,11.122,11.685,11.388,10.691
0.730,11.201,11.788,11.477,10.752
0.740,11.315,11.903,11.601,10.827
0.750,11.402,12.016,11.718,10.901
0.760,11.498,12.128,11.827,10.972
0.770,11.614,12.217,11.949,11.056
0.780,11.709,12.340,12.073,11.142
0.790,11.827,12.458,12.194,11.239
0.800,11.952,12.585,12.314,11.315
0.810,12.079,12.700,12.451,11.408
0.820,12.219,12.802,12.575,11.531
0.830,12.369,12.929,12.702,11.680
0.840,12.486,13.048,12.865,11.813
0.850,12.630,13.184,12.989,11.938
0.860,12.762,13.306,13.140,12.090
0.870,12.912,13.414,13.298,12.217
0.880,13.019,13.560,13.463,12.390
0.890,13.164,13.679,13.637,12.557
0.900,13.347,13.809,13.803,12.692
0.910,13.500,13.991,14.006,12.900
0.920,13.658,14.183,14.187,13.128
0.930,13.828,14.360,14.372,13.378
0.940,14.035,14.588,14.606,13.600
0.950,14.227,14.849,14.869,13.951
0.960,14.478,15.112,15.147,14.315
0.970,14.731,15.320,15.353,14.669
0.980,15.085,15.625,15.535,15.170
0.990,15.675,15.889,15.794,15.688
1.000,17.503,17.388,16.585,17.155


==> data/00_Nancy/data_03UE_BS16x16_rateCdfNANZ-BSKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.475,0.117,0.010,0.580
0.010,2.339,2.858,2.578,3.023
0.020,3.436,4.164,3.486,3.976
0.030,4.127,4.766,4.241,4.482
0.040,4.681,5.221,4.887,4.950
0.050,5.139,5.592,5.249,5.296
0.060,5.561,5.880,5.676,5.603
0.070,5.948,6.133,6.065,5.893
0.080,6.266,6.352,6.346,6.167
0.090,6.509,6.560,6.625,6.411
0.100,6.836,6.746,6.848,6.651
0.110,7.075,6.920,7.108,6.882
0.120,7.289,7.094,7.299,7.137
0.130,7.506,7.248,7.493,7.355
0.140,7.693,7.425,7.652,7.530
0.150,7.854,7.590,7.806,7.706
0.160,8.001,7.718,7.955,7.873
0.170,8.154,7.875,8.134,8.052
0.180,8.325,8.019,8.306,8.230
0.190,8.470,8.158,8.489,8.374
0.200,8.617,8.282,8.628,8.528
0.210,8.772,8.425,8.775,8.689
0.220,8.916,8.577,8.919,8.808
0.230,9.076,8.708,9.066,8.974
0.240,9.188,8.838,9.181,9.083
0.250,9.319,8.950,9.322,9.184
0.260,9.441,9.074,9.459,9.332
0.270,9.559,9.202,9.578,9.448
0.280,9.696,9.320,9.690,9.581
0.290,9.826,9.445,9.791,9.699
0.300,9.963,9.570,9.893,9.828
0.310,10.080,9.690,10.002,9.958
0.320,10.201,9.820,10.110,10.055
0.330,10.312,9.939,10.221,10.174
0.340,10.423,10.060,10.335,10.264
0.350,10.544,10.201,10.453,10.395
0.360,10.673,10.308,10.551,10.502
0.370,10.800,10.415,10.639,10.610
0.380,10.920,10.527,10.753,10.711
0.390,11.019,10.663,10.866,10.821
0.400,11.127,10.782,10.976,10.912
0.410,11.236,10.887,11.089,11.009
0.420,11.335,10.987,11.196,11.098
0.430,11.440,11.099,11.291,11.189
0.440,11.559,11.221,11.408,11.282
0.450,11.667,11.334,11.508,11.370
0.460,11.771,11.447,11.603,11.474
0.470,11.875,11.554,11.712,11.590
0.480,11.971,11.657,11.795,11.710
0.490,12.078,11.758,11.896,11.803
0.500,12.189,11.873,11.983,11.897
0.510,12.282,11.947,12.079,11.988
0.520,12.387,12.035,12.179,12.084
0.530,12.473,12.136,12.286,12.187
0.540,12.577,12.246,12.396,12.287
0.550,12.671,12.348,12.514,12.371
0.560,12.769,12.441,12.607,12.468
0.570,12.898,12.554,12.711,12.562
0.580,12.991,12.649,12.827,12.648
0.590,13.093,12.737,12.933,12.740
0.600,13.204,12.823,13.037,12.829
0.610,13.289,12.932,13.123,12.910
0.620,13.394,13.041,13.247,13.035
0.630,13.489,13.130,13.356,13.143
0.640,13.571,13.218,13.460,13.239
0.650,13.673,13.301,13.561,13.336
0.660,13.770,13.414,13.667,13.433
0.670,13.874,13.513,13.755,13.524
0.680,13.977,13.620,13.856,13.635
0.690,14.098,13.736,13.962,13.746
0.700,14.183,13.842,14.067,13.839
0.710,14.269,13.956,14.170,13.949
0.720,14.388,14.070,14.286,14.039
0.730,14.484,14.177,14.400,14.129
0.740,14.582,14.290,14.509,14.214
0.750,14.698,14.388,14.614,14.334
0.760,14.797,14.483,14.719,14.426
0.770,14.897,14.600,14.823,14.528
0.780,14.997,14.720,14.942,14.631
0.790,15.095,14.844,15.069,14.745
0.800,15.186,14.964,15.173,14.862
0.810,15.279,15.064,15.292,14.979
0.820,15.385,15.191,15.413,15.087
0.830,15.491,15.318,15.532,15.194
0.840,15.598,15.442,15.661,15.299
0.850,15.720,15.607,15.795,15.415
0.860,15.854,15.749,15.931,15.535
0.870,15.962,15.911,16.055,15.661
0.880,16.088,16.062,16.200,15.811
0.890,16.217,16.237,16.374,15.962
0.900,16.370,16.428,16.512,16.134
0.910,16.540,16.567,16.670,16.285
0.920,16.697,16.742,16.831,16.430
0.930,16.826,16.955,17.047,16.599
0.940,17.020,17.174,17.226,16.821
0.950,17.257,17.431,17.392,17.054
0.960,17.490,17.660,17.607,17.240
0.970,17.769,17.942,17.847,17.484
0.980,18.123,18.309,18.159,17.778
0.990,18.540,18.781,18.578,18.263
1.000,20.504,20.267,20.408,20.774


==> data/00_Nancy/data_03UE_BS16x16_rateCdf_Baselines_NANZ.csv <==
cdf,greedy,rand,ddpg_df_2x128_gamma060_000,ddpg_df_2x128_gamma060_001,ddpg_df_2x128_gamma060_002,ddpg_df_2x128_gamma060_003,sweep24
0.000,0.841,0.000,0.000,0.000,0.000,0.000,0.166
0.010,6.284,0.000,0.000,0.000,0.000,0.000,0.567
0.020,7.300,0.000,0.000,0.000,0.000,0.000,0.724
0.030,7.744,0.000,0.000,0.000,0.000,0.000,0.848
0.040,8.207,0.000,0.000,0.000,0.000,0.000,0.976
0.050,8.688,0.000,0.000,0.000,0.000,0.000,1.106
0.060,9.095,0.000,0.000,0.000,0.000,0.000,1.212
0.070,9.432,0.000,0.000,0.000,0.002,0.000,1.303
0.080,9.701,0.000,0.000,0.000,0.010,0.000,1.356
0.090,9.968,0.000,0.000,0.000,0.047,0.000,1.412
0.100,10.198,0.000,0.000,0.000,0.107,0.000,1.462
0.110,10.422,0.000,0.000,0.000,0.207,0.000,1.518
0.120,10.625,0.000,0.001,0.000,0.317,0.000,1.564
0.130,10.848,0.000,0.005,0.000,0.421,0.001,1.609
0.140,11.102,0.000,0.011,0.000,0.548,0.003,1.658
0.150,11.281,0.000,0.022,0.000,0.640,0.009,1.701
0.160,11.474,0.000,0.036,0.000,0.721,0.024,1.745
0.170,11.627,0.000,0.056,0.000,0.817,0.041,1.779
0.180,11.783,0.000,0.085,0.000,0.961,0.065,1.823
0.190,11.921,0.000,0.116,0.000,1.070,0.087,1.861
0.200,12.076,0.000,0.161,0.001,1.175,0.115,1.900
0.210,12.204,0.000,0.205,0.003,1.319,0.154,1.936
0.220,12.305,0.000,0.255,0.007,1.423,0.197,1.968
0.230,12.450,0.000,0.300,0.012,1.537,0.236,2.005
0.240,12.579,0.000,0.337,0.022,1.683,0.286,2.039
0.250,12.707,0.000,0.391,0.047,1.807,0.327,2.068
0.260,12.833,0.000,0.459,0.083,1.925,0.342,2.103
0.270,12.940,0.000,0.511,0.123,2.008,0.398,2.141
0.280,13.055,0.000,0.576,0.173,2.113,0.460,2.168
0.290,13.186,0.000,0.656,0.229,2.207,0.517,2.199
0.300,13.295,0.000,0.702,0.279,2.286,0.581,2.234
0.310,13.386,0.001,0.784,0.330,2.357,0.664,2.269
0.320,13.497,0.001,0.876,0.347,2.419,0.732,2.321
0.330,13.602,0.002,0.965,0.418,2.479,0.790,2.360
0.340,13.726,0.003,1.085,0.483,2.542,0.891,2.390
0.350,13.822,0.004,1.190,0.557,2.613,0.978,2.417
0.360,13.935,0.007,1.319,0.639,2.680,1.058,2.446
0.370,14.046,0.011,1.453,0.738,2.735,1.164,2.473
0.380,14.166,0.015,1.564,0.843,2.797,1.292,2.501
0.390,14.255,0.019,1.685,0.970,2.850,1.419,2.537
0.400,14.391,0.025,1.788,1.120,2.899,1.534,2.571
0.410,14.500,0.032,1.873,1.240,2.951,1.634,2.598
0.420,14.605,0.038,1.971,1.380,2.997,1.744,2.628
0.430,14.735,0.046,2.078,1.504,3.044,1.854,2.657
0.440,14.828,0.054,2.169,1.617,3.084,1.947,2.690
0.450,14.944,0.065,2.261,1.713,3.116,2.043,2.723
0.460,15.060,0.079,2.344,1.837,3.152,2.147,2.754
0.470,15.170,0.092,2.424,1.939,3.184,2.239,2.781
0.480,15.279,0.105,2.516,2.037,3.221,2.328,2.815
0.490,15.393,0.118,2.595,2.116,3.258,2.394,2.844
0.500,15.519,0.134,2.666,2.213,3.290,2.459,2.882
0.510,15.628,0.150,2.738,2.311,3.333,2.512,2.919
0.520,15.744,0.170,2.805,2.404,3.380,2.565,2.945
0.530,15.847,0.189,2.885,2.486,3.424,2.628,2.978
0.540,15.959,0.210,2.949,2.554,3.476,2.679,3.010
0.550,16.076,0.233,3.012,2.628,3.539,2.740,3.040
0.560,16.191,0.255,3.071,2.702,3.599,2.795,3.071
0.570,16.302,0.278,3.120,2.764,3.647,2.846,3.098
0.580,16.438,0.302,3.175,2.806,3.705,2.892,3.128
0.590,16.534,0.325,3.238,2.864,3.764,2.961,3.159
0.600,16.644,0.348,3.275,2.927,3.821,3.006,3.191
0.610,16.736,0.380,3.327,2.980,3.891,3.058,3.220
0.620,16.813,0.415,3.376,3.049,3.969,3.115,3.254
0.630,16.900,0.456,3.447,3.102,4.052,3.170,3.288
0.640,17.013,0.493,3.508,3.161,4.152,3.231,3.325
0.650,17.117,0.531,3.569,3.225,4.252,3.305,3.353
0.660,17.207,0.569,3.637,3.290,4.329,3.366,3.389
0.670,17.320,0.608,3.713,3.347,4.437,3.429,3.418
0.680,17.424,0.651,3.784,3.416,4.531,3.503,3.447
0.690,17.520,0.694,3.846,3.504,4.642,3.577,3.480
0.700,17.595,0.740,3.916,3.560,4.756,3.645,3.505
0.710,17.687,0.787,3.992,3.626,4.853,3.721,3.536
0.720,17.797,0.840,4.075,3.699,4.949,3.799,3.566
0.730,17.903,0.901,4.169,3.769,5.049,3.880,3.604
0.740,18.024,0.961,4.271,3.830,5.147,3.989,3.637
0.750,18.143,1.022,4.353,3.889,5.237,4.097,3.667
0.760,18.248,1.099,4.449,3.982,5.321,4.232,3.703
0.770,18.384,1.171,4.576,4.088,5.422,4.351,3.745
0.780,18.549,1.262,4.706,4.183,5.526,4.474,3.779
0.790,18.687,1.327,4.810,4.300,5.634,4.603,3.813
0.800,18.785,1.406,4.915,4.397,5.740,4.738,3.846
0.810,18.901,1.512,5.005,4.505,5.874,4.842,3.880
0.820,18.988,1.601,5.130,4.659,5.997,4.947,3.920
0.830,19.072,1.722,5.237,4.813,6.103,5.068,3.954
0.840,19.162,1.829,5.330,4.971,6.202,5.182,3.988
0.850,19.267,1.939,5.418,5.100,6.303,5.285,4.024
0.860,19.360,2.049,5.540,5.242,6.386,5.410,4.066
0.870,19.462,2.165,5.646,5.383,6.496,5.517,4.116
0.880,19.581,2.273,5.749,5.540,6.600,5.624,4.157
0.890,19.701,2.396,5.874,5.675,6.712,5.748,4.202
0.900,19.847,2.543,6.037,5.841,6.832,5.923,4.247
0.910,19.962,2.703,6.159,6.038,6.987,6.096,4.295
0.920,20.085,2.863,6.309,6.245,7.158,6.249,4.359
0.930,20.223,3.053,6.481,6.498,7.366,6.446,4.418
0.940,20.331,3.289,6.662,6.773,7.536,6.695,4.499
0.950,20.429,3.493,6.869,7.051,7.765,6.940,4.565
0.960,20.607,3.802,7.161,7.460,7.985,7.276,4.649
0.970,20.899,4.119,7.691,7.929,8.240,7.643,4.768
0.980,21.175,4.632,8.226,8.350,8.516,8.226,4.901
0.990,21.501,5.261,8.741,8.991,9.146,8.746,5.102
1.000,24.474,8.546,11.852,14.540,11.443,12.112,6.008


==> data/00_Nancy/data_03UE_BS16x16_rateEvoNANZ-AngleKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,11077.288
349,13637.072
699,14008.796
1049,13733.123
1399,13593.918
1749,13184.093
2099,13048.203
2449,13063.269
2799,12865.522
3149,12851.022
3499,12908.748
3849,13150.415
4199,13003.826
4549,13037.079
4899,13047.108
5249,13126.981
5599,13232.971
5949,13192.894
6299,13393.123
6649,13301.162
6999,13466.732


==> data/00_Nancy/data_03UE_BS16x16_rateEvoNANZ-BS-noisyaction21.csv <==
x_data,y_ddpg_2x128_gamma060
0,1192.290
349,4387.970
699,4763.963
1049,4977.109
1399,5120.755
1749,5273.253
2099,5470.446
2449,5588.881
2799,5764.749
3149,5922.881
3499,6091.611
3849,6327.886
4199,6575.684
4549,6856.967
4899,7167.291
5249,7518.674
5599,7935.399
5949,8368.585
6299,9132.579
6649,9652.282
6999,9663.699


==> data/00_Nancy/data_03UE_BS16x16_rateEvoNANZ-BSKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,4392.572
349,5033.500
699,5177.453
1049,5165.998
1399,5264.135
1749,5325.667
2099,5435.432
2449,5593.413
2799,5693.800
3149,5814.400
3499,6099.218
3849,6363.077
4199,6594.228
4549,6889.112
4899,7299.368
5249,7743.639
5599,8469.451
5949,9336.004
6299,10402.241
6649,11920.980
6999,11787.935


==> data/00_Nancy/data_03UE_BS16x16_rateEvo_Baselines_NANZ.csv <==
x_data,y_greedy,y_rand,y_ddpg_df_2x128_gamma060,y_sweep24
0,15017.942,750.424,576.317,2783.580
349,14925.821,776.145,2719.200,2945.540
699,14883.193,776.371,2949.605,2927.027
1049,14984.776,770.194,2926.023,2921.589
1399,14899.557,771.425,2759.584,2943.252
1749,14909.998,769.976,2689.961,2906.369
2099,14960.212,777.341,2833.698,2903.164
2449,14947.667,771.164,2653.113,2910.155
2799,15000.846,773.459,2724.549,2905.349
3149,15057.975,777.086,2745.979,2920.348
3499,14861.945,777.655,2675.137,2944.499
3849,15068.610,773.296,2740.583,2947.896
4199,14916.572,776.631,2681.334,2941.306
4549,14927.314,772.707,2769.664,2937.883
4899,14822.091,777.219,2733.181,2938.792
5249,15004.010,770.776,2689.416,2942.329
5599,14956.694,774.848,2699.158,2923.571
5949,14842.842,771.581,2644.044,2935.636
6299,15024.643,776.096,2695.718,2937.130
6649,14984.123,777.115,2642.838,2951.464
6999,14975.085,779.633,2720.984,2932.509


==> data/00_Nancy/data_05UE_BS04x04_rateCdfNANZ-AngleKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.562,0.477,0.782,0.622
0.010,0.865,1.062,1.102,1.090
0.020,1.160,1.248,1.366,1.305
0.030,1.372,1.451,1.515,1.446
0.040,1.490,1.593,1.696,1.559
0.050,1.585,1.759,1.813,1.668
0.060,1.692,1.900,1.895,1.765
0.070,1.778,1.986,2.009,1.876
0.080,1.849,2.098,2.132,1.983
0.090,1.917,2.212,2.215,2.092
0.100,1.982,2.319,2.303,2.216
0.110,2.060,2.422,2.404,2.343
0.120,2.123,2.546,2.496,2.435
0.130,2.184,2.682,2.572,2.518
0.140,2.265,2.799,2.641,2.601
0.150,2.361,2.909,2.710,2.693
0.160,2.452,2.999,2.788,2.768
0.170,2.550,3.133,2.863,2.835
0.180,2.625,3.199,2.929,2.909
0.190,2.696,3.280,2.997,2.977
0.200,2.772,3.352,3.062,3.053
0.210,2.848,3.422,3.126,3.112
0.220,2.901,3.477,3.205,3.170
0.230,2.961,3.525,3.296,3.236
0.240,3.036,3.572,3.380,3.296
0.250,3.118,3.621,3.439,3.358
0.260,3.196,3.686,3.500,3.427
0.270,3.259,3.735,3.555,3.478
0.280,3.317,3.790,3.611,3.522
0.290,3.374,3.834,3.664,3.582
0.300,3.437,3.884,3.718,3.633
0.310,3.494,3.932,3.781,3.699
0.320,3.545,3.982,3.841,3.756
0.330,3.587,4.040,3.894,3.814
0.340,3.634,4.089,3.959,3.879
0.350,3.689,4.127,4.022,3.948
0.360,3.734,4.173,4.077,3.996
0.370,3.794,4.216,4.131,4.041
0.380,3.847,4.253,4.193,4.094
0.390,3.899,4.299,4.236,4.149
0.400,3.939,4.341,4.292,4.198
0.410,3.996,4.386,4.351,4.252
0.420,4.036,4.426,4.395,4.305
0.430,4.086,4.465,4.447,4.358
0.440,4.128,4.506,4.498,4.413
0.450,4.180,4.549,4.544,4.458
0.460,4.234,4.594,4.598,4.500
0.470,4.288,4.632,4.653,4.546
0.480,4.335,4.676,4.690,4.580
0.490,4.392,4.716,4.734,4.622
0.500,4.469,4.747,4.775,4.669
0.510,4.534,4.786,4.832,4.730
0.520,4.588,4.831,4.884,4.780
0.530,4.634,4.873,4.926,4.827
0.540,4.682,4.918,4.971,4.877
0.550,4.727,4.961,5.034,4.919
0.560,4.782,5.024,5.083,4.959
0.570,4.833,5.077,5.136,5.001
0.580,4.886,5.136,5.195,5.034
0.590,4.928,5.193,5.260,5.082
0.600,4.975,5.251,5.310,5.128
0.610,5.029,5.299,5.366,5.192
0.620,5.102,5.348,5.419,5.249
0.630,5.147,5.397,5.488,5.311
0.640,5.203,5.454,5.541,5.369
0.650,5.255,5.509,5.610,5.445
0.660,5.304,5.577,5.679,5.506
0.670,5.362,5.635,5.745,5.569
0.680,5.424,5.686,5.804,5.638
0.690,5.476,5.754,5.862,5.699
0.700,5.523,5.813,5.934,5.764
0.710,5.590,5.869,6.005,5.847
0.720,5.651,5.926,6.066,5.924
0.730,5.712,5.974,6.129,5.997
0.740,5.779,6.033,6.202,6.059
0.750,5.846,6.098,6.273,6.122
0.760,5.916,6.174,6.335,6.188
0.770,5.988,6.254,6.427,6.281
0.780,6.074,6.317,6.500,6.375
0.790,6.171,6.399,6.587,6.464
0.800,6.255,6.488,6.695,6.556
0.810,6.332,6.560,6.790,6.669
0.820,6.433,6.655,6.883,6.780
0.830,6.505,6.749,6.967,6.876
0.840,6.601,6.857,7.063,6.966
0.850,6.675,6.954,7.175,7.039
0.860,6.768,7.062,7.273,7.126
0.870,6.881,7.184,7.398,7.233
0.880,6.993,7.324,7.496,7.343
0.890,7.119,7.477,7.619,7.472
0.900,7.240,7.626,7.745,7.630
0.910,7.406,7.764,7.905,7.775
0.920,7.586,7.900,8.054,7.916
0.930,7.734,8.057,8.221,8.091
0.940,7.949,8.220,8.446,8.288
0.950,8.235,8.450,8.724,8.486
0.960,8.492,8.815,9.009,8.761
0.970,8.816,9.190,9.309,9.051
0.980,9.277,9.587,9.753,9.575
0.990,9.811,10.191,10.492,10.689
1.000,13.729,12.461,13.407,13.502


==> data/00_Nancy/data_05UE_BS04x04_rateCdfNANZ-BS-noisyaction21.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.000,0.000,0.000,0.000
0.010,0.347,0.719,0.320,0.297
0.020,0.858,1.179,0.894,0.992
0.030,1.283,1.489,1.321,1.377
0.040,1.621,1.792,1.571,1.692
0.050,1.839,1.994,1.824,1.896
0.060,2.006,2.143,2.050,2.102
0.070,2.115,2.264,2.253,2.240
0.080,2.193,2.379,2.380,2.348
0.090,2.263,2.480,2.474,2.455
0.100,2.330,2.568,2.549,2.548
0.110,2.389,2.654,2.629,2.631
0.120,2.465,2.745,2.704,2.687
0.130,2.549,2.813,2.780,2.749
0.140,2.625,2.872,2.836,2.809
0.150,2.684,2.928,2.923,2.864
0.160,2.771,2.994,2.994,2.918
0.170,2.847,3.061,3.051,2.971
0.180,2.909,3.123,3.126,3.019
0.190,2.987,3.191,3.192,3.072
0.200,3.065,3.254,3.256,3.133
0.210,3.175,3.333,3.317,3.192
0.220,3.236,3.397,3.384,3.255
0.230,3.298,3.469,3.460,3.315
0.240,3.366,3.530,3.516,3.384
0.250,3.419,3.589,3.578,3.444
0.260,3.491,3.659,3.638,3.515
0.270,3.574,3.724,3.709,3.563
0.280,3.653,3.794,3.778,3.626
0.290,3.742,3.851,3.840,3.700
0.300,3.822,3.913,3.894,3.771
0.310,3.894,3.972,3.951,3.821
0.320,3.969,4.024,4.006,3.881
0.330,4.034,4.080,4.062,3.942
0.340,4.090,4.127,4.110,3.999
0.350,4.147,4.177,4.167,4.054
0.360,4.207,4.226,4.225,4.116
0.370,4.248,4.279,4.272,4.169
0.380,4.303,4.332,4.317,4.221
0.390,4.355,4.375,4.364,4.268
0.400,4.401,4.428,4.413,4.315
0.410,4.441,4.470,4.460,4.368
0.420,4.474,4.514,4.497,4.417
0.430,4.520,4.553,4.532,4.468
0.440,4.562,4.596,4.573,4.523
0.450,4.598,4.641,4.606,4.566
0.460,4.632,4.690,4.644,4.608
0.470,4.663,4.736,4.683,4.651
0.480,4.691,4.778,4.725,4.694
0.490,4.726,4.819,4.762,4.738
0.500,4.756,4.868,4.798,4.781
0.510,4.787,4.913,4.832,4.819
0.520,4.814,4.958,4.875,4.857
0.530,4.847,5.005,4.910,4.893
0.540,4.882,5.048,4.950,4.927
0.550,4.919,5.088,4.980,4.964
0.560,4.946,5.121,5.015,5.004
0.570,4.978,5.159,5.048,5.038
0.580,5.008,5.202,5.080,5.077
0.590,5.034,5.239,5.119,5.122
0.600,5.069,5.277,5.157,5.152
0.610,5.103,5.316,5.189,5.187
0.620,5.140,5.355,5.223,5.225
0.630,5.181,5.393,5.252,5.265
0.640,5.218,5.432,5.281,5.303
0.650,5.255,5.481,5.320,5.348
0.660,5.289,5.531,5.359,5.391
0.670,5.328,5.582,5.400,5.429
0.680,5.364,5.628,5.436,5.474
0.690,5.408,5.672,5.470,5.505
0.700,5.440,5.717,5.498,5.541
0.710,5.473,5.759,5.534,5.582
0.720,5.504,5.800,5.561,5.616
0.730,5.537,5.845,5.592,5.656
0.740,5.573,5.896,5.629,5.696
0.750,5.615,5.949,5.668,5.745
0.760,5.654,6.011,5.703,5.793
0.770,5.692,6.062,5.745,5.852
0.780,5.727,6.111,5.787,5.900
0.790,5.779,6.171,5.827,5.968
0.800,5.822,6.227,5.875,6.020
0.810,5.873,6.278,5.926,6.069
0.820,5.936,6.353,5.972,6.121
0.830,5.992,6.417,6.034,6.184
0.840,6.055,6.487,6.089,6.254
0.850,6.143,6.560,6.161,6.332
0.860,6.208,6.641,6.232,6.410
0.870,6.286,6.732,6.334,6.491
0.880,6.374,6.819,6.420,6.587
0.890,6.483,6.903,6.515,6.669
0.900,6.584,7.010,6.623,6.761
0.910,6.705,7.106,6.758,6.862
0.920,6.831,7.217,6.893,7.027
0.930,6.988,7.337,7.054,7.179
0.940,7.141,7.497,7.194,7.377
0.950,7.307,7.701,7.315,7.535
0.960,7.554,7.892,7.480,7.706
0.970,7.782,8.105,7.695,7.945
0.980,8.013,8.354,8.048,8.283
0.990,8.289,9.076,8.437,8.975
1.000,11.585,11.049,10.473,13.007


==> data/00_Nancy/data_05UE_BS04x04_rateCdfNANZ-BSKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.080,0.202,0.123,0.202
0.010,0.701,0.684,0.807,1.047
0.020,0.944,0.993,1.109,1.463
0.030,1.202,1.273,1.334,1.693
0.040,1.406,1.512,1.549,1.879
0.050,1.637,1.719,1.776,2.010
0.060,1.766,1.857,1.961,2.161
0.070,1.898,1.985,2.133,2.309
0.080,2.010,2.114,2.276,2.412
0.090,2.124,2.237,2.416,2.509
0.100,2.239,2.352,2.538,2.598
0.110,2.341,2.460,2.638,2.694
0.120,2.426,2.547,2.732,2.801
0.130,2.515,2.635,2.818,2.908
0.140,2.596,2.709,2.902,2.999
0.150,2.679,2.789,2.981,3.076
0.160,2.744,2.883,3.049,3.151
0.170,2.824,2.952,3.101,3.218
0.180,2.899,3.030,3.157,3.289
0.190,2.974,3.108,3.203,3.365
0.200,3.041,3.173,3.258,3.426
0.210,3.102,3.234,3.313,3.484
0.220,3.159,3.296,3.370,3.539
0.230,3.211,3.363,3.431,3.609
0.240,3.273,3.420,3.495,3.672
0.250,3.331,3.477,3.550,3.733
0.260,3.396,3.544,3.611,3.794
0.270,3.447,3.607,3.662,3.841
0.280,3.497,3.670,3.713,3.900
0.290,3.550,3.727,3.764,3.945
0.300,3.605,3.788,3.818,3.997
0.310,3.659,3.842,3.873,4.048
0.320,3.711,3.894,3.912,4.098
0.330,3.758,3.956,3.959,4.153
0.340,3.806,4.016,4.007,4.198
0.350,3.851,4.072,4.051,4.245
0.360,3.900,4.125,4.094,4.281
0.370,3.946,4.180,4.142,4.328
0.380,3.991,4.243,4.199,4.369
0.390,4.039,4.294,4.247,4.405
0.400,4.083,4.356,4.294,4.441
0.410,4.127,4.419,4.338,4.483
0.420,4.178,4.472,4.381,4.529
0.430,4.216,4.530,4.436,4.572
0.440,4.259,4.588,4.489,4.628
0.450,4.302,4.647,4.538,4.668
0.460,4.352,4.705,4.590,4.718
0.470,4.404,4.757,4.646,4.763
0.480,4.454,4.816,4.696,4.811
0.490,4.506,4.868,4.743,4.859
0.500,4.551,4.921,4.787,4.907
0.510,4.604,4.974,4.832,4.956
0.520,4.658,5.021,4.878,5.013
0.530,4.713,5.084,4.927,5.064
0.540,4.771,5.134,4.971,5.122
0.550,4.819,5.186,5.029,5.169
0.560,4.877,5.233,5.086,5.217
0.570,4.926,5.275,5.143,5.262
0.580,4.984,5.323,5.195,5.304
0.590,5.036,5.377,5.249,5.357
0.600,5.084,5.428,5.311,5.411
0.610,5.129,5.485,5.361,5.459
0.620,5.187,5.534,5.418,5.509
0.630,5.231,5.589,5.480,5.556
0.640,5.282,5.646,5.539,5.598
0.650,5.338,5.701,5.590,5.643
0.660,5.394,5.758,5.645,5.695
0.670,5.437,5.809,5.691,5.747
0.680,5.479,5.858,5.751,5.791
0.690,5.539,5.918,5.809,5.841
0.700,5.596,5.966,5.867,5.893
0.710,5.650,6.026,5.941,5.957
0.720,5.702,6.072,6.016,6.009
0.730,5.767,6.121,6.072,6.061
0.740,5.825,6.170,6.142,6.113
0.750,5.890,6.236,6.200,6.181
0.760,5.951,6.295,6.257,6.235
0.770,6.018,6.351,6.329,6.307
0.780,6.089,6.430,6.397,6.385
0.790,6.154,6.489,6.462,6.454
0.800,6.238,6.552,6.541,6.524
0.810,6.312,6.645,6.620,6.592
0.820,6.384,6.712,6.703,6.668
0.830,6.468,6.785,6.779,6.758
0.840,6.577,6.867,6.864,6.846
0.850,6.660,6.942,6.958,6.937
0.860,6.735,7.040,7.046,7.044
0.870,6.815,7.118,7.146,7.148
0.880,6.907,7.202,7.247,7.258
0.890,7.022,7.298,7.347,7.370
0.900,7.134,7.414,7.463,7.487
0.910,7.229,7.531,7.596,7.607
0.920,7.343,7.648,7.747,7.760
0.930,7.480,7.800,7.893,7.936
0.940,7.626,7.948,8.033,8.094
0.950,7.795,8.128,8.192,8.278
0.960,8.037,8.410,8.450,8.456
0.970,8.317,8.686,8.707,8.741
0.980,8.714,9.202,8.939,9.069
0.990,9.390,9.840,9.462,9.606
1.000,14.412,11.782,12.086,12.766


==> data/00_Nancy/data_05UE_BS04x04_rateCdf_Baselines_NANZ.csv <==
cdf,greedy,rand,ddpg_df_2x128_gamma060_000,ddpg_df_2x128_gamma060_001,ddpg_df_2x128_gamma060_002,ddpg_df_2x128_gamma060_003,sweep24
0.000,1.236,0.000,0.000,0.000,0.000,0.000,0.222
0.010,2.262,0.000,0.000,0.000,0.000,0.000,0.472
0.020,2.503,0.000,0.000,0.000,0.000,0.000,0.609
0.030,2.728,0.000,0.000,0.000,0.000,0.000,0.691
0.040,2.944,0.000,0.000,0.000,0.000,0.000,0.761
0.050,3.144,0.000,0.000,0.000,0.000,0.000,0.807
0.060,3.362,0.000,0.000,0.001,0.000,0.000,0.857
0.070,3.550,0.000,0.000,0.003,0.001,0.000,0.900
0.080,3.705,0.000,0.002,0.006,0.001,0.001,0.938
0.090,3.855,0.000,0.006,0.011,0.002,0.002,0.977
0.100,3.977,0.000,0.015,0.018,0.005,0.006,1.022
0.110,4.078,0.000,0.027,0.028,0.009,0.014,1.065
0.120,4.200,0.000,0.041,0.039,0.014,0.027,1.096
0.130,4.306,0.000,0.055,0.051,0.023,0.041,1.133
0.140,4.415,0.000,0.070,0.064,0.034,0.054,1.162
0.150,4.516,0.000,0.086,0.076,0.050,0.070,1.190
0.160,4.630,0.001,0.107,0.092,0.068,0.086,1.217
0.170,4.721,0.001,0.126,0.113,0.088,0.110,1.240
0.180,4.809,0.002,0.150,0.127,0.106,0.138,1.257
0.190,4.887,0.003,0.172,0.148,0.135,0.173,1.283
0.200,4.966,0.004,0.189,0.173,0.164,0.197,1.302
0.210,5.037,0.006,0.200,0.198,0.186,0.200,1.321
0.220,5.105,0.008,0.217,0.210,0.201,0.220,1.336
0.230,5.175,0.010,0.245,0.228,0.220,0.252,1.353
0.240,5.271,0.013,0.274,0.249,0.247,0.291,1.374
0.250,5.345,0.017,0.312,0.274,0.293,0.330,1.394
0.260,5.411,0.021,0.350,0.308,0.342,0.365,1.415
0.270,5.481,0.026,0.386,0.339,0.384,0.394,1.433
0.280,5.531,0.031,0.419,0.363,0.433,0.400,1.448
0.290,5.589,0.037,0.447,0.393,0.498,0.422,1.465
0.300,5.650,0.046,0.479,0.419,0.553,0.453,1.483
0.310,5.696,0.057,0.513,0.446,0.601,0.494,1.501
0.320,5.750,0.068,0.554,0.473,0.655,0.536,1.516
0.330,5.802,0.079,0.603,0.513,0.704,0.575,1.534
0.340,5.869,0.093,0.656,0.560,0.781,0.614,1.549
0.350,5.929,0.107,0.712,0.605,0.829,0.667,1.562
0.360,5.989,0.121,0.779,0.648,0.889,0.717,1.577
0.370,6.056,0.140,0.828,0.691,0.947,0.768,1.594
0.380,6.122,0.158,0.894,0.729,0.990,0.829,1.612
0.390,6.180,0.177,0.947,0.772,1.041,0.893,1.630
0.400,6.257,0.198,1.001,0.824,1.104,0.950,1.646
0.410,6.322,0.218,1.055,0.888,1.171,1.015,1.666
0.420,6.389,0.237,1.119,0.938,1.234,1.073,1.681
0.430,6.446,0.259,1.170,0.986,1.276,1.124,1.700
0.440,6.491,0.285,1.215,1.039,1.317,1.179,1.720
0.450,6.539,0.313,1.265,1.107,1.362,1.226,1.735
0.460,6.608,0.339,1.310,1.176,1.405,1.272,1.749
0.470,6.668,0.366,1.357,1.237,1.441,1.307,1.765
0.480,6.735,0.394,1.408,1.285,1.475,1.359,1.780
0.490,6.803,0.427,1.458,1.352,1.515,1.402,1.795
0.500,6.873,0.458,1.502,1.407,1.556,1.463,1.815
0.510,6.942,0.495,1.552,1.465,1.593,1.512,1.830
0.520,7.004,0.522,1.598,1.518,1.639,1.560,1.844
0.530,7.066,0.549,1.639,1.563,1.678,1.610,1.858
0.540,7.134,0.583,1.679,1.609,1.720,1.650,1.877
0.550,7.203,0.618,1.734,1.660,1.759,1.688,1.895
0.560,7.261,0.650,1.778,1.707,1.803,1.739,1.912
0.570,7.331,0.683,1.823,1.753,1.840,1.783,1.931
0.580,7.380,0.722,1.878,1.801,1.882,1.827,1.951
0.590,7.451,0.760,1.922,1.847,1.923,1.865,1.965
0.600,7.519,0.790,1.960,1.883,1.959,1.909,1.979
0.610,7.610,0.827,1.994,1.923,2.004,1.941,1.999
0.620,7.697,0.857,2.027,1.960,2.041,1.976,2.015
0.630,7.764,0.898,2.066,1.989,2.078,2.007,2.033
0.640,7.832,0.943,2.106,2.016,2.104,2.050,2.049
0.650,7.915,0.978,2.141,2.044,2.137,2.086,2.070
0.660,7.986,1.013,2.174,2.074,2.169,2.124,2.089
0.670,8.064,1.051,2.208,2.110,2.197,2.157,2.107
0.680,8.151,1.096,2.231,2.145,2.231,2.194,2.127
0.690,8.226,1.133,2.259,2.179,2.272,2.232,2.150
0.700,8.300,1.176,2.289,2.214,2.307,2.265,2.165
0.710,8.373,1.222,2.328,2.252,2.343,2.297,2.183
0.720,8.454,1.267,2.363,2.294,2.380,2.328,2.201
0.730,8.530,1.308,2.403,2.334,2.419,2.362,2.219
0.740,8.651,1.352,2.455,2.371,2.464,2.411,2.242
0.750,8.743,1.398,2.509,2.416,2.509,2.443,2.262
0.760,8.825,1.447,2.555,2.462,2.568,2.490,2.287
0.770,8.909,1.495,2.605,2.499,2.635,2.542,2.305
0.780,8.991,1.547,2.669,2.538,2.705,2.604,2.331
0.790,9.064,1.601,2.726,2.590,2.757,2.663,2.353
0.800,9.153,1.660,2.783,2.634,2.812,2.716,2.377
0.810,9.240,1.718,2.863,2.680,2.877,2.769,2.406
0.820,9.331,1.767,2.927,2.724,2.936,2.830,2.434
0.830,9.430,1.825,2.995,2.775,2.999,2.899,2.465
0.840,9.536,1.890,3.056,2.847,3.080,2.973,2.500
0.850,9.639,1.962,3.133,2.919,3.145,3.057,2.534
0.860,9.768,2.026,3.234,2.992,3.225,3.132,2.565
0.870,9.913,2.095,3.366,3.068,3.313,3.227,2.599
0.880,10.050,2.160,3.487,3.160,3.414,3.320,2.635
0.890,10.196,2.235,3.613,3.258,3.512,3.449,2.665
0.900,10.343,2.301,3.727,3.377,3.620,3.543,2.703
0.910,10.464,2.375,3.848,3.527,3.739,3.650,2.751
0.920,10.595,2.474,3.968,3.680,3.894,3.756,2.799
0.930,10.781,2.563,4.153,3.864,4.042,3.868,2.852
0.940,10.995,2.674,4.346,4.097,4.179,3.984,2.917
0.950,11.306,2.817,4.530,4.222,4.309,4.151,2.978
0.960,11.600,2.968,4.710,4.418,4.446,4.318,3.038
0.970,11.826,3.200,4.888,4.658,4.584,4.651,3.122
0.980,12.276,3.448,5.122,4.807,4.814,4.974,3.223
0.990,12.722,3.902,5.487,5.127,5.157,5.300,3.357
1.000,15.525,6.543,9.486,7.210,7.144,7.227,4.074


==> data/00_Nancy/data_05UE_BS04x04_rateEvoNANZ-AngleKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,3897.135
349,5627.882
699,5588.654
1049,5102.713
1399,4999.833
1749,4886.390
2099,4839.113
2449,4711.018
2799,4740.025
3149,4668.819
3499,4764.024
3849,4795.832
4199,4648.336
4549,4694.655
4899,4681.720
5249,4742.612
5599,4757.014
5949,4681.061
6299,4632.033
6649,4670.661
6999,4799.329


==> data/00_Nancy/data_05UE_BS04x04_rateEvoNANZ-BS-noisyaction21.csv <==
x_data,y_ddpg_2x128_gamma060
0,1106.275
349,3088.417
699,3338.464
1049,3467.821
1399,3570.166
1749,3645.921
2099,3722.526
2449,3842.467
2799,3953.043
3149,4053.117
3499,4155.718
3849,4298.188
4199,4390.783
4549,4461.367
4899,4657.855
5249,4750.854
5599,4812.253
5949,4798.889
6299,4883.765
6649,4787.470
6999,4713.905


==> data/00_Nancy/data_05UE_BS04x04_rateEvoNANZ-BSKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,3481.905
349,4312.079
699,4318.705
1049,4478.517
1399,4399.700
1749,4610.717
2099,4534.396
2449,4652.980
2799,4670.996
3149,4731.304
3499,4702.252
3849,4793.670
4199,5027.158
4549,4891.513
4899,4933.148
5249,5043.504
5599,4986.929
5949,4836.393
6299,4967.563
6649,4910.121
6999,4703.068


==> data/00_Nancy/data_05UE_BS04x04_rateEvo_Baselines_NANZ.csv <==
x_data,y_greedy,y_rand,y_ddpg_df_2x128_gamma060,y_sweep24
0,6855.746,830.682,790.910,1992.786
349,6939.993,844.277,1591.256,1859.261
699,7009.551,848.157,1539.780,1868.455
1049,6965.352,847.736,1442.382,1869.944
1399,6950.107,852.686,1418.549,1852.632
1749,6950.596,848.650,1375.924,1863.123
2099,7026.367,850.912,1369.695,1870.102
2449,6986.985,849.314,1294.365,1880.190
2799,7037.109,847.625,1313.639,1872.782
3149,6999.662,848.045,1326.838,1858.163
3499,6960.269,852.137,1340.088,1875.264
3849,6926.805,847.917,1335.314,1855.307
4199,7001.808,846.537,1407.067,1867.333
4549,6965.024,847.754,1465.339,1872.871
4899,6968.021,846.042,1513.357,1857.354
5249,6950.289,846.214,1517.077,1862.713
5599,6963.278,844.073,1461.230,1870.191
5949,6975.203,843.114,1588.059,1858.512
6299,6914.215,844.903,1628.807,1860.211
6649,7011.800,844.994,1634.346,1870.350
6999,7019.664,849.574,1647.886,1868.134


==> data/00_Nancy/data_05UE_BS08x08_rateCdfNANZ-AngleKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.904,0.838,0.872,1.037
0.010,1.867,1.610,1.709,1.760
0.020,2.113,1.941,1.964,2.162
0.030,2.336,2.142,2.181,2.372
0.040,2.540,2.303,2.345,2.559
0.050,2.741,2.437,2.491,2.709
0.060,2.897,2.568,2.666,2.843
0.070,3.015,2.680,2.830,2.999
0.080,3.139,2.803,2.999,3.126
0.090,3.250,2.911,3.127,3.257
0.100,3.356,3.004,3.236,3.413
0.110,3.477,3.102,3.359,3.536
0.120,3.573,3.193,3.469,3.654
0.130,3.655,3.279,3.577,3.783
0.140,3.749,3.383,3.693,3.889
0.150,3.818,3.466,3.785,3.978
0.160,3.904,3.565,3.878,4.073
0.170,4.005,3.658,3.963,4.173
0.180,4.103,3.785,4.048,4.253
0.190,4.175,3.864,4.153,4.321
0.200,4.253,3.937,4.229,4.394
0.210,4.352,4.015,4.306,4.459
0.220,4.437,4.098,4.386,4.522
0.230,4.523,4.191,4.467,4.590
0.240,4.627,4.278,4.543,4.656
0.250,4.712,4.355,4.626,4.732
0.260,4.791,4.448,4.704,4.798
0.270,4.871,4.529,4.770,4.854
0.280,4.944,4.620,4.842,4.930
0.290,5.005,4.704,4.909,4.998
0.300,5.071,4.776,4.979,5.056
0.310,5.143,4.859,5.058,5.115
0.320,5.203,4.931,5.118,5.173
0.330,5.259,4.996,5.192,5.239
0.340,5.322,5.062,5.259,5.294
0.350,5.379,5.142,5.321,5.358
0.360,5.434,5.213,5.375,5.414
0.370,5.492,5.276,5.437,5.475
0.380,5.548,5.340,5.483,5.525
0.390,5.596,5.407,5.536,5.582
0.400,5.658,5.471,5.597,5.641
0.410,5.718,5.536,5.648,5.705
0.420,5.765,5.588,5.709,5.758
0.430,5.827,5.648,5.761,5.815
0.440,5.878,5.701,5.815,5.868
0.450,5.927,5.751,5.856,5.919
0.460,5.985,5.811,5.906,5.963
0.470,6.047,5.867,5.968,6.021
0.480,6.102,5.927,6.015,6.079
0.490,6.164,5.982,6.071,6.128
0.500,6.214,6.040,6.127,6.185
0.510,6.259,6.099,6.200,6.247
0.520,6.326,6.154,6.265,6.300
0.530,6.387,6.211,6.323,6.368
0.540,6.446,6.277,6.373,6.423
0.550,6.500,6.339,6.441,6.489
0.560,6.559,6.412,6.508,6.549
0.570,6.617,6.484,6.563,6.611
0.580,6.679,6.542,6.618,6.683
0.590,6.724,6.604,6.687,6.752
0.600,6.783,6.679,6.765,6.836
0.610,6.840,6.743,6.841,6.903
0.620,6.910,6.808,6.915,6.962
0.630,6.970,6.875,6.983,7.042
0.640,7.046,6.950,7.054,7.107
0.650,7.127,7.017,7.120,7.184
0.660,7.201,7.085,7.193,7.248
0.670,7.277,7.150,7.261,7.319
0.680,7.364,7.223,7.333,7.389
0.690,7.449,7.300,7.393,7.446
0.700,7.538,7.368,7.460,7.523
0.710,7.612,7.437,7.539,7.609
0.720,7.690,7.492,7.617,7.683
0.730,7.763,7.571,7.691,7.784
0.740,7.850,7.649,7.776,7.871
0.750,7.937,7.714,7.864,7.954
0.760,8.010,7.800,7.945,8.040
0.770,8.100,7.879,8.022,8.129
0.780,8.195,7.990,8.104,8.224
0.790,8.306,8.097,8.176,8.329
0.800,8.407,8.192,8.252,8.421
0.810,8.527,8.284,8.341,8.508
0.820,8.637,8.380,8.423,8.629
0.830,8.741,8.475,8.530,8.722
0.840,8.830,8.581,8.620,8.850
0.850,8.940,8.701,8.727,8.961
0.860,9.057,8.820,8.816,9.091
0.870,9.190,8.927,8.949,9.213
0.880,9.362,9.046,9.086,9.362
0.890,9.515,9.183,9.239,9.519
0.900,9.657,9.338,9.394,9.684
0.910,9.836,9.501,9.549,9.887
0.920,10.020,9.659,9.725,10.064
0.930,10.266,9.897,9.910,10.285
0.940,10.489,10.168,10.134,10.532
0.950,10.708,10.412,10.430,10.807
0.960,10.990,10.789,10.729,11.087
0.970,11.436,11.120,11.171,11.470
0.980,11.935,11.694,11.782,11.968
0.990,12.829,12.856,12.586,12.785
1.000,16.157,18.645,15.518,15.344


==> data/00_Nancy/data_05UE_BS08x08_rateCdfNANZ-BS-noisyaction21.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.000,0.000,0.000,0.000
0.010,1.090,0.845,0.740,0.740
0.020,1.751,1.475,1.322,1.292
0.030,2.084,1.824,1.732,1.656
0.040,2.333,2.050,2.000,1.862
0.050,2.457,2.215,2.184,2.001
0.060,2.567,2.370,2.373,2.113
0.070,2.642,2.511,2.496,2.230
0.080,2.695,2.608,2.634,2.338
0.090,2.737,2.662,2.742,2.451
0.100,2.783,2.719,2.836,2.550
0.110,2.817,2.794,2.922,2.660
0.120,2.869,2.853,3.011,2.746
0.130,2.914,2.918,3.097,2.808
0.140,2.963,2.987,3.161,2.901
0.150,3.019,3.041,3.227,2.955
0.160,3.068,3.106,3.286,3.018
0.170,3.127,3.165,3.362,3.088
0.180,3.183,3.209,3.412,3.145
0.190,3.241,3.268,3.476,3.192
0.200,3.289,3.321,3.553,3.248
0.210,3.347,3.367,3.612,3.317
0.220,3.404,3.418,3.669,3.375
0.230,3.452,3.472,3.734,3.435
0.240,3.515,3.539,3.788,3.511
0.250,3.571,3.612,3.848,3.603
0.260,3.639,3.671,3.910,3.676
0.270,3.693,3.723,3.967,3.727
0.280,3.750,3.775,4.019,3.788
0.290,3.819,3.833,4.077,3.856
0.300,3.875,3.889,4.150,3.917
0.310,3.930,3.945,4.217,3.982
0.320,3.987,4.010,4.279,4.043
0.330,4.043,4.067,4.333,4.102
0.340,4.096,4.121,4.384,4.147
0.350,4.144,4.175,4.441,4.206
0.360,4.195,4.227,4.483,4.255
0.370,4.246,4.279,4.535,4.316
0.380,4.305,4.337,4.585,4.376
0.390,4.358,4.401,4.628,4.431
0.400,4.410,4.447,4.675,4.485
0.410,4.465,4.489,4.710,4.538
0.420,4.517,4.538,4.756,4.592
0.430,4.568,4.587,4.793,4.645
0.440,4.620,4.640,4.832,4.682
0.450,4.660,4.686,4.866,4.727
0.460,4.711,4.728,4.899,4.771
0.470,4.761,4.781,4.937,4.820
0.480,4.804,4.822,4.967,4.867
0.490,4.845,4.859,5.003,4.912
0.500,4.890,4.902,5.043,4.958
0.510,4.927,4.947,5.088,5.001
0.520,4.964,4.991,5.135,5.040
0.530,4.997,5.033,5.172,5.077
0.540,5.030,5.080,5.202,5.115
0.550,5.066,5.114,5.241,5.155
0.560,5.104,5.144,5.280,5.201
0.570,5.143,5.177,5.315,5.246
0.580,5.179,5.206,5.343,5.279
0.590,5.214,5.231,5.380,5.319
0.600,5.255,5.262,5.410,5.370
0.610,5.295,5.291,5.445,5.418
0.620,5.329,5.330,5.480,5.470
0.630,5.375,5.364,5.520,5.514
0.640,5.419,5.405,5.557,5.556
0.650,5.469,5.445,5.594,5.602
0.660,5.512,5.478,5.627,5.653
0.670,5.539,5.520,5.665,5.707
0.680,5.574,5.549,5.710,5.755
0.690,5.613,5.581,5.754,5.799
0.700,5.649,5.620,5.800,5.839
0.710,5.689,5.657,5.849,5.890
0.720,5.729,5.685,5.892,5.933
0.730,5.763,5.719,5.931,5.980
0.740,5.803,5.758,5.966,6.023
0.750,5.836,5.798,6.015,6.083
0.760,5.878,5.834,6.069,6.137
0.770,5.918,5.881,6.110,6.200
0.780,5.955,5.929,6.162,6.274
0.790,5.998,5.967,6.221,6.340
0.800,6.041,6.016,6.278,6.396
0.810,6.089,6.079,6.341,6.453
0.820,6.135,6.120,6.404,6.518
0.830,6.180,6.179,6.463,6.589
0.840,6.238,6.253,6.532,6.650
0.850,6.313,6.315,6.601,6.717
0.860,6.392,6.388,6.661,6.808
0.870,6.475,6.444,6.748,6.901
0.880,6.542,6.533,6.857,7.012
0.890,6.638,6.604,6.966,7.102
0.900,6.744,6.704,7.101,7.216
0.910,6.830,6.796,7.236,7.316
0.920,6.958,6.941,7.388,7.423
0.930,7.091,7.090,7.556,7.540
0.940,7.237,7.215,7.712,7.690
0.950,7.432,7.381,7.887,7.838
0.960,7.673,7.599,8.118,8.032
0.970,7.922,7.819,8.330,8.236
0.980,8.231,8.213,8.617,8.486
0.990,8.649,9.182,9.150,8.871
1.000,10.322,12.161,10.810,11.196


==> data/00_Nancy/data_05UE_BS08x08_rateCdfNANZ-BSKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.019,0.004,0.074,0.055
0.010,0.449,0.489,0.509,0.463
0.020,0.683,0.711,0.763,0.708
0.030,0.866,0.954,1.033,0.924
0.040,1.038,1.135,1.200,1.108
0.050,1.176,1.308,1.341,1.274
0.060,1.337,1.464,1.463,1.397
0.070,1.459,1.593,1.590,1.549
0.080,1.582,1.695,1.727,1.666
0.090,1.702,1.780,1.848,1.759
0.100,1.782,1.876,1.958,1.856
0.110,1.875,1.950,2.054,1.936
0.120,1.971,2.027,2.130,2.029
0.130,2.053,2.107,2.208,2.108
0.140,2.131,2.179,2.279,2.187
0.150,2.208,2.245,2.343,2.257
0.160,2.262,2.313,2.415,2.321
0.170,2.319,2.373,2.474,2.393
0.180,2.374,2.416,2.529,2.448
0.190,2.443,2.470,2.579,2.503
0.200,2.495,2.522,2.632,2.562
0.210,2.543,2.567,2.681,2.615
0.220,2.600,2.618,2.732,2.670
0.230,2.652,2.667,2.783,2.731
0.240,2.701,2.715,2.824,2.790
0.250,2.757,2.763,2.871,2.845
0.260,2.811,2.803,2.919,2.898
0.270,2.858,2.846,2.962,2.946
0.280,2.912,2.893,3.009,2.989
0.290,2.963,2.939,3.054,3.031
0.300,3.004,2.977,3.101,3.086
0.310,3.060,3.020,3.137,3.125
0.320,3.106,3.064,3.185,3.170
0.330,3.162,3.109,3.232,3.216
0.340,3.219,3.160,3.275,3.260
0.350,3.280,3.210,3.324,3.310
0.360,3.325,3.254,3.371,3.356
0.370,3.368,3.296,3.414,3.402
0.380,3.419,3.339,3.460,3.447
0.390,3.465,3.385,3.497,3.492
0.400,3.518,3.424,3.543,3.540
0.410,3.573,3.459,3.590,3.580
0.420,3.616,3.496,3.637,3.620
0.430,3.668,3.536,3.689,3.659
0.440,3.715,3.578,3.736,3.697
0.450,3.758,3.611,3.782,3.748
0.460,3.805,3.650,3.828,3.788
0.470,3.857,3.690,3.876,3.833
0.480,3.898,3.727,3.921,3.873
0.490,3.946,3.766,3.963,3.915
0.500,3.991,3.814,4.006,3.957
0.510,4.033,3.855,4.052,4.001
0.520,4.081,3.899,4.095,4.047
0.530,4.120,3.945,4.134,4.095
0.540,4.165,3.989,4.181,4.138
0.550,4.213,4.042,4.222,4.185
0.560,4.256,4.087,4.263,4.229
0.570,4.295,4.135,4.310,4.280
0.580,4.337,4.172,4.350,4.324
0.590,4.385,4.216,4.393,4.371
0.600,4.428,4.263,4.438,4.416
0.610,4.475,4.313,4.479,4.466
0.620,4.514,4.360,4.524,4.513
0.630,4.558,4.401,4.575,4.557
0.640,4.600,4.442,4.625,4.598
0.650,4.645,4.485,4.676,4.640
0.660,4.687,4.529,4.725,4.685
0.670,4.731,4.579,4.768,4.737
0.680,4.775,4.625,4.830,4.793
0.690,4.818,4.675,4.878,4.845
0.700,4.869,4.730,4.929,4.893
0.710,4.920,4.782,4.988,4.942
0.720,4.975,4.832,5.050,4.997
0.730,5.031,4.886,5.104,5.051
0.740,5.088,4.944,5.151,5.107
0.750,5.132,5.007,5.204,5.171
0.760,5.179,5.077,5.256,5.229
0.770,5.234,5.136,5.318,5.291
0.780,5.299,5.201,5.379,5.342
0.790,5.365,5.285,5.436,5.405
0.800,5.414,5.359,5.504,5.468
0.810,5.476,5.414,5.580,5.518
0.820,5.532,5.494,5.641,5.584
0.830,5.615,5.581,5.720,5.657
0.840,5.679,5.652,5.808,5.742
0.850,5.768,5.737,5.909,5.817
0.860,5.854,5.829,6.019,5.898
0.870,5.950,5.928,6.102,5.975
0.880,6.021,6.014,6.182,6.058
0.890,6.110,6.115,6.314,6.148
0.900,6.208,6.241,6.418,6.263
0.910,6.305,6.358,6.537,6.388
0.920,6.423,6.503,6.659,6.522
0.930,6.547,6.635,6.832,6.656
0.940,6.699,6.797,7.001,6.820
0.950,6.842,6.958,7.220,6.968
0.960,7.024,7.136,7.440,7.214
0.970,7.277,7.444,7.730,7.496
0.980,7.625,7.761,8.128,7.902
0.990,8.260,8.375,8.669,8.468
1.000,11.863,11.092,11.156,11.650


==> data/00_Nancy/data_05UE_BS08x08_rateCdf_Baselines_NANZ.csv <==
cdf,greedy,rand,ddpg_df_2x128_gamma060_000,ddpg_df_2x128_gamma060_001,ddpg_df_2x128_gamma060_002,ddpg_df_2x128_gamma060_003,sweep24
0.000,2.548,0.000,0.000,0.000,0.000,0.000,0.060
0.010,3.760,0.000,0.000,0.000,0.000,0.000,0.525
0.020,4.420,0.000,0.000,0.000,0.000,0.000,0.660
0.030,4.768,0.000,0.000,0.000,0.000,0.000,0.745
0.040,5.055,0.000,0.000,0.000,0.000,0.000,0.820
0.050,5.251,0.000,0.000,0.000,0.000,0.000,0.878
0.060,5.437,0.000,0.001,0.000,0.000,0.000,0.923
0.070,5.605,0.000,0.002,0.000,0.000,0.000,0.962
0.080,5.797,0.000,0.005,0.000,0.000,0.000,1.000
0.090,5.933,0.000,0.013,0.001,0.000,0.002,1.046
0.100,6.087,0.000,0.023,0.002,0.001,0.006,1.083
0.110,6.223,0.000,0.037,0.004,0.002,0.014,1.116
0.120,6.333,0.000,0.052,0.008,0.006,0.024,1.146
0.130,6.435,0.000,0.073,0.013,0.012,0.036,1.178
0.140,6.549,0.000,0.095,0.021,0.017,0.051,1.206
0.150,6.653,0.000,0.116,0.029,0.025,0.070,1.235
0.160,6.746,0.001,0.147,0.042,0.036,0.088,1.257
0.170,6.824,0.001,0.181,0.058,0.050,0.106,1.279
0.180,6.907,0.002,0.199,0.072,0.066,0.124,1.302
0.190,6.995,0.003,0.215,0.087,0.083,0.147,1.324
0.200,7.078,0.004,0.242,0.104,0.101,0.165,1.347
0.210,7.159,0.006,0.276,0.120,0.115,0.185,1.369
0.220,7.251,0.008,0.315,0.144,0.137,0.198,1.389
0.230,7.355,0.010,0.358,0.165,0.160,0.211,1.410
0.240,7.437,0.013,0.402,0.190,0.180,0.239,1.429
0.250,7.509,0.017,0.454,0.199,0.197,0.273,1.449
0.260,7.589,0.021,0.508,0.218,0.203,0.307,1.469
0.270,7.679,0.026,0.545,0.252,0.216,0.331,1.491
0.280,7.754,0.031,0.590,0.284,0.246,0.368,1.513
0.290,7.827,0.037,0.650,0.326,0.274,0.399,1.535
0.300,7.913,0.045,0.688,0.361,0.316,0.425,1.553
0.310,7.990,0.052,0.736,0.398,0.352,0.458,1.572
0.320,8.058,0.062,0.786,0.438,0.385,0.499,1.589
0.330,8.135,0.073,0.843,0.485,0.427,0.534,1.609
0.340,8.210,0.084,0.890,0.537,0.472,0.576,1.628
0.350,8.277,0.095,0.950,0.591,0.524,0.619,1.649
0.360,8.346,0.105,1.016,0.639,0.574,0.658,1.670
0.370,8.423,0.115,1.058,0.692,0.631,0.694,1.689
0.380,8.494,0.128,1.109,0.754,0.692,0.733,1.708
0.390,8.560,0.145,1.156,0.819,0.758,0.793,1.726
0.400,8.615,0.161,1.206,0.870,0.820,0.846,1.743
0.410,8.672,0.177,1.251,0.934,0.892,0.899,1.764
0.420,8.735,0.191,1.295,0.985,0.949,0.956,1.784
0.430,8.795,0.207,1.342,1.037,0.995,1.005,1.804
0.440,8.868,0.221,1.395,1.103,1.053,1.059,1.824
0.450,8.931,0.240,1.436,1.156,1.113,1.108,1.841
0.460,8.997,0.258,1.470,1.206,1.166,1.154,1.856
0.470,9.060,0.276,1.513,1.268,1.215,1.214,1.873
0.480,9.139,0.294,1.546,1.331,1.262,1.260,1.893
0.490,9.221,0.319,1.581,1.392,1.299,1.308,1.911
0.500,9.302,0.343,1.613,1.443,1.348,1.364,1.933
0.510,9.370,0.370,1.641,1.492,1.395,1.414,1.951
0.520,9.431,0.393,1.671,1.541,1.442,1.455,1.969
0.530,9.495,0.419,1.696,1.584,1.487,1.500,1.987
0.540,9.557,0.443,1.725,1.625,1.532,1.542,2.009
0.550,9.614,0.469,1.748,1.662,1.569,1.574,2.027
0.560,9.678,0.494,1.771,1.692,1.612,1.616,2.046
0.570,9.738,0.525,1.810,1.723,1.650,1.657,2.069
0.580,9.804,0.558,1.836,1.752,1.687,1.697,2.087
0.590,9.874,0.588,1.863,1.789,1.719,1.736,2.109
0.600,9.948,0.618,1.894,1.824,1.735,1.767,2.131
0.610,10.016,0.652,1.933,1.851,1.762,1.808,2.149
0.620,10.088,0.687,1.965,1.889,1.795,1.837,2.165
0.630,10.151,0.723,1.992,1.928,1.822,1.859,2.188
0.640,10.231,0.760,2.035,1.960,1.851,1.895,2.205
0.650,10.312,0.791,2.078,1.993,1.884,1.936,2.226
0.660,10.368,0.829,2.125,2.030,1.920,1.974,2.248
0.670,10.452,0.865,2.168,2.072,1.956,2.019,2.268
0.680,10.525,0.903,2.212,2.108,2.000,2.060,2.286
0.690,10.602,0.941,2.253,2.152,2.033,2.106,2.312
0.700,10.666,0.980,2.284,2.191,2.067,2.141,2.333
0.710,10.742,1.022,2.325,2.233,2.093,2.176,2.355
0.720,10.820,1.057,2.360,2.272,2.132,2.223,2.382
0.730,10.899,1.102,2.402,2.314,2.170,2.270,2.407
0.740,10.967,1.141,2.447,2.371,2.204,2.313,2.432
0.750,11.048,1.186,2.488,2.415,2.236,2.370,2.456
0.760,11.122,1.237,2.540,2.455,2.275,2.408,2.479
0.770,11.199,1.278,2.592,2.513,2.318,2.470,2.503
0.780,11.295,1.324,2.646,2.554,2.372,2.520,2.532
0.790,11.378,1.372,2.699,2.608,2.424,2.581,2.566
0.800,11.485,1.422,2.757,2.668,2.481,2.647,2.596
0.810,11.579,1.472,2.820,2.735,2.546,2.716,2.624
0.820,11.688,1.530,2.872,2.801,2.610,2.785,2.668
0.830,11.788,1.588,2.941,2.866,2.673,2.842,2.700
0.840,11.901,1.646,3.021,2.936,2.748,2.918,2.737
0.850,12.003,1.701,3.106,3.013,2.848,2.989,2.774
0.860,12.111,1.777,3.182,3.088,2.912,3.063,2.815
0.870,12.237,1.852,3.256,3.183,2.976,3.148,2.855
0.880,12.358,1.928,3.330,3.273,3.053,3.228,2.900
0.890,12.512,2.003,3.405,3.340,3.142,3.305,2.942
0.900,12.667,2.097,3.485,3.431,3.222,3.376,2.985
0.910,12.800,2.186,3.589,3.526,3.327,3.505,3.036
0.920,12.959,2.298,3.680,3.647,3.445,3.624,3.092
0.930,13.148,2.396,3.798,3.750,3.574,3.768,3.149
0.940,13.369,2.522,3.933,3.846,3.729,3.915,3.215
0.950,13.560,2.667,4.050,3.973,3.915,4.088,3.298
0.960,13.819,2.867,4.188,4.130,4.087,4.312,3.375
0.970,14.152,3.097,4.402,4.359,4.400,4.568,3.477
0.980,14.589,3.390,4.695,4.590,4.765,4.794,3.610
0.990,15.280,3.895,5.185,4.983,5.388,5.185,3.814
1.000,18.455,6.640,8.440,7.830,7.282,7.086,4.712


==> data/00_Nancy/data_05UE_BS08x08_rateEvoNANZ-AngleKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,6113.842
349,7429.292
699,7301.676
1049,6976.095
1399,6752.224
1749,6633.865
2099,6558.324
2449,6406.263
2799,6437.253
3149,6482.173
3499,6389.361
3849,6375.825
4199,6432.704
4549,6377.643
4899,6400.690
5249,6388.016
5599,6422.766
5949,6502.135
6299,6527.216
6649,6393.840
6999,6486.767


==> data/00_Nancy/data_05UE_BS08x08_rateEvoNANZ-BS-noisyaction21.csv <==
x_data,y_ddpg_2x128_gamma060
0,893.566
349,1530.382
699,1862.891
1049,2151.784
1399,2436.362
1749,2688.473
2099,2868.742
2449,3081.455
2799,3250.247
3149,3411.797
3499,3563.643
3849,3730.601
4199,3902.237
4549,3991.343
4899,4219.228
5249,4423.142
5599,4613.339
5949,4851.423
6299,5011.226
6649,5048.375
6999,4926.920


==> data/00_Nancy/data_05UE_BS08x08_rateEvoNANZ-BSKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,3758.188
349,4036.839
699,4074.436
1049,4046.275
1399,4144.550
1749,4055.385
2099,4090.251
2449,4128.365
2799,4102.344
3149,4143.332
3499,4141.472
3849,4208.202
4199,4247.857
4549,4230.293
4899,4374.364
5249,4187.034
5599,4337.067
5949,4289.054
6299,4309.339
6649,4068.002
6999,4145.932


==> data/00_Nancy/data_05UE_BS08x08_rateEvo_Baselines_NANZ.csv <==
x_data,y_greedy,y_rand,y_ddpg_df_2x128_gamma060,y_sweep24
0,9206.799,739.534,909.547,1980.427
349,9182.357,745.537,1693.637,1925.009
699,9195.612,744.146,1586.642,1928.929
1049,9154.363,745.104,1440.151,1932.776
1399,9201.733,746.460,1292.553,1921.736
1749,9142.589,744.652,1242.622,1940.050
2099,9230.772,744.284,1254.845,1941.374
2449,9173.089,743.115,1339.175,1941.446
2799,9173.698,745.926,1287.681,1932.366
3149,9089.069,745.411,1308.847,1940.841
3499,9144.480,746.960,1301.812,1939.819
3849,9220.346,744.450,1328.689,1922.408
4199,9280.540,746.356,1341.571,1930.839
4549,9174.685,742.618,1388.934,1923.418
4899,9214.145,743.315,1355.179,1940.377
5249,9179.461,743.485,1398.836,1930.839
5599,9165.936,747.291,1482.575,1944.204
5949,9146.216,745.874,1528.438,1941.750
6299,9194.159,743.498,1649.444,1938.445
6649,9199.048,745.689,1590.052,1934.662
6999,9152.231,745.321,1524.024,1941.354


==> data/00_Nancy/data_05UE_BS16x16_rateCdfNANZ-AngleKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,1.439,1.738,1.445,1.263
0.010,3.466,2.711,2.968,3.085
0.020,3.881,3.119,3.511,3.520
0.030,4.339,3.535,3.958,3.822
0.040,4.603,3.919,4.259,4.093
0.050,4.801,4.157,4.503,4.321
0.060,4.998,4.343,4.829,4.603
0.070,5.156,4.489,5.054,4.768
0.080,5.327,4.659,5.249,4.940
0.090,5.491,4.798,5.406,5.122
0.100,5.633,4.950,5.567,5.307
0.110,5.743,5.105,5.702,5.460
0.120,5.866,5.246,5.842,5.609
0.130,5.969,5.402,5.980,5.750
0.140,6.064,5.532,6.091,5.874
0.150,6.156,5.645,6.234,5.974
0.160,6.251,5.760,6.333,6.066
0.170,6.345,5.858,6.431,6.173
0.180,6.443,5.963,6.540,6.271
0.190,6.514,6.050,6.649,6.357
0.200,6.601,6.144,6.755,6.455
0.210,6.677,6.246,6.849,6.556
0.220,6.753,6.338,6.933,6.659
0.230,6.820,6.420,7.041,6.762
0.240,6.892,6.506,7.116,6.862
0.250,6.980,6.618,7.203,6.958
0.260,7.052,6.717,7.284,7.038
0.270,7.134,6.788,7.361,7.131
0.280,7.201,6.891,7.435,7.208
0.290,7.265,6.987,7.515,7.293
0.300,7.350,7.066,7.590,7.359
0.310,7.443,7.165,7.680,7.429
0.320,7.521,7.253,7.756,7.500
0.330,7.585,7.356,7.833,7.571
0.340,7.650,7.448,7.907,7.638
0.350,7.710,7.522,7.970,7.700
0.360,7.760,7.605,8.042,7.755
0.370,7.822,7.690,8.115,7.811
0.380,7.889,7.762,8.177,7.873
0.390,7.954,7.847,8.239,7.921
0.400,8.032,7.926,8.313,7.979
0.410,8.097,8.005,8.389,8.040
0.420,8.155,8.076,8.462,8.098
0.430,8.227,8.149,8.532,8.154
0.440,8.283,8.212,8.595,8.224
0.450,8.342,8.294,8.656,8.274
0.460,8.397,8.354,8.736,8.332
0.470,8.451,8.442,8.806,8.388
0.480,8.508,8.515,8.875,8.445
0.490,8.576,8.586,8.955,8.507
0.500,8.646,8.658,9.034,8.572
0.510,8.711,8.722,9.105,8.635
0.520,8.773,8.797,9.169,8.706
0.530,8.831,8.877,9.251,8.781
0.540,8.886,8.951,9.311,8.846
0.550,8.934,9.041,9.396,8.914
0.560,8.993,9.119,9.477,8.971
0.570,9.056,9.191,9.547,9.030
0.580,9.117,9.254,9.622,9.117
0.590,9.168,9.322,9.710,9.196
0.600,9.233,9.385,9.798,9.276
0.610,9.292,9.466,9.887,9.357
0.620,9.355,9.534,9.964,9.435
0.630,9.423,9.601,10.040,9.504
0.640,9.475,9.689,10.112,9.573
0.650,9.533,9.765,10.204,9.637
0.660,9.602,9.835,10.294,9.713
0.670,9.669,9.910,10.387,9.794
0.680,9.745,9.981,10.481,9.864
0.690,9.812,10.056,10.595,9.951
0.700,9.885,10.137,10.700,10.034
0.710,9.964,10.223,10.798,10.114
0.720,10.048,10.323,10.905,10.186
0.730,10.126,10.421,10.992,10.271
0.740,10.202,10.510,11.079,10.340
0.750,10.285,10.611,11.171,10.449
0.760,10.360,10.713,11.270,10.543
0.770,10.432,10.815,11.395,10.634
0.780,10.510,10.919,11.520,10.732
0.790,10.592,11.041,11.606,10.830
0.800,10.683,11.154,11.725,10.938
0.810,10.769,11.264,11.833,11.056
0.820,10.846,11.368,11.955,11.164
0.830,10.956,11.489,12.090,11.273
0.840,11.054,11.611,12.226,11.396
0.850,11.181,11.734,12.364,11.557
0.860,11.271,11.859,12.499,11.700
0.870,11.401,11.981,12.644,11.821
0.880,11.507,12.107,12.777,12.001
0.890,11.636,12.268,12.955,12.186
0.900,11.773,12.432,13.119,12.408
0.910,11.896,12.578,13.296,12.582
0.920,12.067,12.737,13.474,12.765
0.930,12.265,12.909,13.679,12.995
0.940,12.495,13.116,13.870,13.228
0.950,12.742,13.366,14.110,13.473
0.960,13.052,13.700,14.456,13.723
0.970,13.413,14.142,14.947,14.086
0.980,13.846,14.625,15.641,14.599
0.990,14.557,15.373,16.775,15.415
1.000,19.077,17.891,19.624,18.660


==> data/00_Nancy/data_05UE_BS16x16_rateCdfNANZ-BS-noisyaction21.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.007,0.000,0.000,0.000
0.010,0.802,0.746,1.317,0.462
0.020,1.397,1.267,1.709,0.929
0.030,1.720,1.566,1.994,1.214
0.040,1.975,1.866,2.242,1.437
0.050,2.126,2.118,2.447,1.612
0.060,2.310,2.332,2.598,1.780
0.070,2.443,2.535,2.724,1.917
0.080,2.537,2.667,2.836,2.026
0.090,2.643,2.797,2.929,2.130
0.100,2.747,2.899,2.994,2.229
0.110,2.840,2.968,3.063,2.320
0.120,2.922,3.052,3.139,2.402
0.130,3.001,3.148,3.197,2.487
0.140,3.065,3.223,3.267,2.562
0.150,3.119,3.309,3.331,2.641
0.160,3.187,3.401,3.386,2.724
0.170,3.243,3.475,3.446,2.812
0.180,3.303,3.554,3.499,2.893
0.190,3.364,3.652,3.559,2.972
0.200,3.420,3.732,3.627,3.053
0.210,3.473,3.806,3.699,3.118
0.220,3.530,3.883,3.767,3.177
0.230,3.597,3.959,3.836,3.235
0.240,3.656,4.033,3.905,3.287
0.250,3.715,4.111,3.965,3.342
0.260,3.773,4.169,4.030,3.399
0.270,3.828,4.235,4.089,3.444
0.280,3.888,4.298,4.136,3.494
0.290,3.946,4.356,4.192,3.543
0.300,3.998,4.412,4.260,3.596
0.310,4.048,4.462,4.317,3.645
0.320,4.108,4.517,4.369,3.699
0.330,4.157,4.566,4.431,3.750
0.340,4.202,4.618,4.486,3.808
0.350,4.251,4.669,4.540,3.864
0.360,4.307,4.707,4.585,3.908
0.370,4.355,4.752,4.642,3.956
0.380,4.399,4.807,4.685,3.999
0.390,4.450,4.850,4.734,4.050
0.400,4.493,4.894,4.778,4.106
0.410,4.541,4.935,4.829,4.155
0.420,4.588,4.986,4.865,4.207
0.430,4.641,5.029,4.901,4.254
0.440,4.679,5.071,4.946,4.295
0.450,4.715,5.118,4.991,4.350
0.460,4.753,5.165,5.039,4.402
0.470,4.782,5.207,5.083,4.451
0.480,4.817,5.255,5.128,4.496
0.490,4.855,5.303,5.171,4.549
0.500,4.893,5.355,5.214,4.597
0.510,4.923,5.403,5.260,4.637
0.520,4.957,5.444,5.297,4.683
0.530,4.990,5.486,5.326,4.729
0.540,5.030,5.524,5.366,4.770
0.550,5.073,5.567,5.406,4.809
0.560,5.112,5.612,5.454,4.855
0.570,5.153,5.649,5.494,4.891
0.580,5.196,5.699,5.536,4.942
0.590,5.239,5.738,5.576,4.991
0.600,5.280,5.783,5.624,5.038
0.610,5.320,5.835,5.666,5.088
0.620,5.360,5.880,5.712,5.134
0.630,5.404,5.931,5.762,5.178
0.640,5.447,5.979,5.816,5.233
0.650,5.496,6.025,5.864,5.286
0.660,5.532,6.074,5.908,5.341
0.670,5.578,6.122,5.947,5.409
0.680,5.621,6.168,5.998,5.454
0.690,5.669,6.224,6.050,5.503
0.700,5.719,6.262,6.101,5.555
0.710,5.762,6.314,6.152,5.602
0.720,5.811,6.376,6.196,5.668
0.730,5.873,6.437,6.241,5.722
0.740,5.937,6.510,6.290,5.787
0.750,5.998,6.579,6.337,5.855
0.760,6.045,6.652,6.398,5.915
0.770,6.092,6.718,6.456,5.970
0.780,6.147,6.794,6.513,6.028
0.790,6.210,6.879,6.569,6.094
0.800,6.268,6.941,6.640,6.169
0.810,6.328,7.020,6.708,6.241
0.820,6.388,7.096,6.777,6.310
0.830,6.462,7.181,6.859,6.395
0.840,6.536,7.260,6.923,6.497
0.850,6.603,7.329,7.012,6.592
0.860,6.685,7.417,7.082,6.685
0.870,6.780,7.509,7.174,6.777
0.880,6.861,7.589,7.261,6.893
0.890,6.942,7.700,7.356,6.999
0.900,7.057,7.820,7.439,7.111
0.910,7.185,7.918,7.529,7.237
0.920,7.323,8.038,7.637,7.342
0.930,7.489,8.199,7.760,7.466
0.940,7.663,8.352,7.916,7.609
0.950,7.853,8.508,8.078,7.749
0.960,8.044,8.705,8.232,7.990
0.970,8.245,8.876,8.458,8.231
0.980,8.540,9.042,8.701,8.550
0.990,8.990,9.430,9.259,9.039
1.000,10.927,11.505,11.999,12.332


==> data/00_Nancy/data_05UE_BS16x16_rateCdfNANZ-BSKnown.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.003,0.020,0.020,0.070
0.010,0.293,0.373,0.735,0.924
0.020,0.465,0.594,1.077,1.221
0.030,0.622,0.805,1.344,1.465
0.040,0.786,0.981,1.520,1.610
0.050,0.931,1.130,1.690,1.757
0.060,1.071,1.247,1.830,1.864
0.070,1.173,1.368,1.947,1.978
0.080,1.263,1.475,2.049,2.082
0.090,1.352,1.564,2.131,2.180
0.100,1.445,1.653,2.219,2.271
0.110,1.536,1.735,2.299,2.367
0.120,1.621,1.812,2.378,2.449
0.130,1.702,1.888,2.474,2.528
0.140,1.775,1.961,2.544,2.623
0.150,1.849,2.030,2.628,2.691
0.160,1.908,2.111,2.694,2.760
0.170,1.973,2.184,2.770,2.832
0.180,2.015,2.240,2.832,2.906
0.190,2.074,2.307,2.892,2.989
0.200,2.132,2.354,2.948,3.066
0.210,2.193,2.412,3.012,3.130
0.220,2.247,2.460,3.072,3.209
0.230,2.317,2.518,3.144,3.270
0.240,2.368,2.578,3.195,3.330
0.250,2.419,2.634,3.259,3.386
0.260,2.476,2.688,3.325,3.451
0.270,2.524,2.742,3.389,3.511
0.280,2.580,2.793,3.432,3.566
0.290,2.625,2.834,3.489,3.627
0.300,2.683,2.880,3.533,3.689
0.310,2.726,2.936,3.585,3.745
0.320,2.776,2.986,3.629,3.803
0.330,2.828,3.037,3.681,3.864
0.340,2.876,3.087,3.731,3.919
0.350,2.919,3.141,3.781,3.978
0.360,2.961,3.179,3.831,4.027
0.370,2.999,3.224,3.872,4.081
0.380,3.045,3.271,3.912,4.136
0.390,3.087,3.321,3.972,4.192
0.400,3.124,3.363,4.024,4.242
0.410,3.179,3.423,4.077,4.280
0.420,3.223,3.467,4.119,4.334
0.430,3.270,3.516,4.167,4.385
0.440,3.323,3.563,4.217,4.433
0.450,3.370,3.604,4.263,4.495
0.460,3.409,3.652,4.319,4.554
0.470,3.460,3.701,4.362,4.611
0.480,3.507,3.744,4.408,4.665
0.490,3.556,3.792,4.452,4.723
0.500,3.598,3.841,4.496,4.779
0.510,3.652,3.890,4.542,4.827
0.520,3.694,3.946,4.587,4.879
0.530,3.738,4.000,4.640,4.934
0.540,3.786,4.047,4.693,4.984
0.550,3.836,4.093,4.736,5.031
0.560,3.886,4.142,4.777,5.083
0.570,3.936,4.186,4.823,5.145
0.580,3.975,4.236,4.864,5.192
0.590,4.025,4.286,4.907,5.251
0.600,4.085,4.329,4.954,5.291
0.610,4.141,4.379,5.010,5.351
0.620,4.186,4.436,5.065,5.405
0.630,4.239,4.480,5.121,5.463
0.640,4.295,4.531,5.171,5.512
0.650,4.336,4.577,5.218,5.563
0.660,4.388,4.617,5.269,5.618
0.670,4.445,4.668,5.333,5.692
0.680,4.500,4.725,5.392,5.751
0.690,4.556,4.783,5.455,5.808
0.700,4.621,4.839,5.521,5.871
0.710,4.679,4.886,5.569,5.928
0.720,4.744,4.945,5.631,5.993
0.730,4.797,5.008,5.696,6.064
0.740,4.860,5.075,5.764,6.127
0.750,4.926,5.134,5.818,6.194
0.760,4.990,5.192,5.890,6.259
0.770,5.044,5.265,5.970,6.320
0.780,5.107,5.341,6.036,6.392
0.790,5.180,5.415,6.116,6.473
0.800,5.250,5.483,6.182,6.558
0.810,5.326,5.551,6.253,6.627
0.820,5.410,5.617,6.328,6.716
0.830,5.496,5.692,6.420,6.802
0.840,5.576,5.770,6.519,6.894
0.850,5.649,5.846,6.613,6.991
0.860,5.735,5.936,6.681,7.081
0.870,5.831,6.010,6.792,7.166
0.880,5.946,6.093,6.885,7.259
0.890,6.065,6.189,6.989,7.376
0.900,6.179,6.280,7.098,7.503
0.910,6.307,6.395,7.219,7.609
0.920,6.426,6.542,7.376,7.757
0.930,6.590,6.686,7.517,7.875
0.940,6.773,6.868,7.694,8.061
0.950,6.959,7.035,7.901,8.254
0.960,7.228,7.257,8.169,8.494
0.970,7.536,7.581,8.419,8.744
0.980,8.012,7.960,8.781,9.210
0.990,8.542,8.557,9.408,9.970
1.000,11.115,10.950,12.873,14.038


==> data/00_Nancy/data_05UE_BS16x16_rateCdf_Baselines_NANZ.csv <==
cdf,greedy,rand,ddpg_df_2x128_gamma060_000,ddpg_df_2x128_gamma060_001,ddpg_df_2x128_gamma060_002,ddpg_df_2x128_gamma060_003,sweep24
0.000,2.734,0.000,0.000,0.000,0.000,0.000,0.165
0.010,5.261,0.000,0.000,0.000,0.000,0.000,0.635
0.020,5.835,0.000,0.000,0.000,0.000,0.000,0.769
0.030,6.265,0.000,0.002,0.000,0.000,0.000,0.889
0.040,6.662,0.000,0.010,0.000,0.000,0.000,0.971
0.050,6.976,0.000,0.025,0.000,0.002,0.000,1.035
0.060,7.240,0.000,0.047,0.000,0.004,0.000,1.089
0.070,7.474,0.000,0.063,0.000,0.008,0.000,1.134
0.080,7.699,0.000,0.074,0.001,0.016,0.000,1.183
0.090,7.902,0.000,0.099,0.002,0.030,0.001,1.222
0.100,8.085,0.000,0.122,0.004,0.043,0.002,1.258
0.110,8.255,0.000,0.152,0.009,0.061,0.003,1.293
0.120,8.408,0.000,0.181,0.017,0.081,0.007,1.328
0.130,8.561,0.000,0.199,0.025,0.104,0.012,1.367
0.140,8.691,0.000,0.212,0.034,0.129,0.019,1.402
0.150,8.838,0.000,0.240,0.047,0.153,0.029,1.429
0.160,8.967,0.000,0.270,0.066,0.179,0.039,1.453
0.170,9.118,0.001,0.309,0.085,0.200,0.050,1.479
0.180,9.240,0.001,0.346,0.103,0.221,0.063,1.506
0.190,9.373,0.002,0.379,0.129,0.251,0.075,1.536
0.200,9.474,0.003,0.397,0.151,0.283,0.094,1.563
0.210,9.594,0.004,0.431,0.170,0.310,0.120,1.587
0.220,9.705,0.005,0.462,0.191,0.352,0.142,1.610
0.230,9.811,0.007,0.499,0.203,0.392,0.160,1.631
0.240,9.904,0.009,0.547,0.219,0.432,0.182,1.654
0.250,9.997,0.011,0.584,0.243,0.471,0.199,1.673
0.260,10.079,0.013,0.635,0.265,0.514,0.207,1.695
0.270,10.162,0.016,0.687,0.292,0.552,0.236,1.717
0.280,10.250,0.020,0.738,0.319,0.616,0.265,1.737
0.290,10.337,0.024,0.789,0.346,0.668,0.295,1.759
0.300,10.439,0.029,0.845,0.378,0.717,0.333,1.784
0.310,10.519,0.034,0.900,0.415,0.771,0.368,1.810
0.320,10.619,0.039,0.968,0.458,0.824,0.398,1.833
0.330,10.707,0.045,1.025,0.492,0.890,0.428,1.853
0.340,10.783,0.051,1.078,0.535,0.937,0.467,1.878
0.350,10.857,0.057,1.127,0.576,0.988,0.501,1.900
0.360,10.948,0.063,1.173,0.619,1.041,0.547,1.922
0.370,11.047,0.070,1.208,0.665,1.088,0.597,1.944
0.380,11.123,0.078,1.246,0.721,1.134,0.644,1.963
0.390,11.218,0.087,1.294,0.774,1.180,0.699,1.984
0.400,11.300,0.097,1.334,0.828,1.220,0.757,2.002
0.410,11.377,0.107,1.379,0.888,1.265,0.812,2.027
0.420,11.463,0.118,1.416,0.949,1.301,0.883,2.043
0.430,11.538,0.129,1.453,1.006,1.338,0.938,2.061
0.440,11.622,0.140,1.494,1.060,1.377,0.978,2.084
0.450,11.703,0.153,1.531,1.117,1.413,1.033,2.101
0.460,11.777,0.164,1.566,1.164,1.443,1.084,2.118
0.470,11.852,0.179,1.602,1.212,1.478,1.140,2.140
0.480,11.923,0.195,1.631,1.256,1.510,1.188,2.162
0.490,11.999,0.206,1.660,1.310,1.542,1.232,2.180
0.500,12.083,0.220,1.689,1.357,1.573,1.279,2.201
0.510,12.163,0.235,1.718,1.396,1.606,1.324,2.223
0.520,12.243,0.254,1.747,1.445,1.649,1.363,2.245
0.530,12.323,0.276,1.782,1.479,1.680,1.401,2.265
0.540,12.409,0.296,1.821,1.517,1.714,1.437,2.287
0.550,12.504,0.316,1.849,1.559,1.747,1.466,2.306
0.560,12.594,0.340,1.872,1.590,1.778,1.497,2.324
0.570,12.659,0.363,1.898,1.620,1.814,1.524,2.344
0.580,12.728,0.381,1.934,1.648,1.850,1.552,2.365
0.590,12.799,0.406,1.965,1.686,1.880,1.585,2.387
0.600,12.868,0.430,1.996,1.714,1.919,1.620,2.408
0.610,12.964,0.456,2.022,1.745,1.954,1.646,2.429
0.620,13.038,0.488,2.046,1.784,1.995,1.681,2.452
0.630,13.121,0.521,2.078,1.818,2.032,1.722,2.472
0.640,13.190,0.553,2.107,1.852,2.068,1.757,2.496
0.650,13.264,0.584,2.132,1.892,2.111,1.788,2.516
0.660,13.341,0.617,2.154,1.928,2.148,1.820,2.536
0.670,13.425,0.651,2.175,1.972,2.174,1.850,2.558
0.680,13.499,0.684,2.198,2.008,2.214,1.883,2.581
0.690,13.588,0.720,2.227,2.043,2.252,1.929,2.603
0.700,13.674,0.762,2.268,2.081,2.290,1.970,2.627
0.710,13.750,0.797,2.315,2.122,2.335,2.021,2.652
0.720,13.839,0.832,2.371,2.159,2.377,2.075,2.673
0.730,13.929,0.871,2.434,2.196,2.418,2.132,2.700
0.740,14.031,0.909,2.490,2.228,2.468,2.176,2.722
0.750,14.133,0.958,2.537,2.282,2.513,2.216,2.751
0.760,14.225,1.012,2.580,2.322,2.566,2.274,2.777
0.770,14.327,1.062,2.633,2.377,2.615,2.321,2.804
0.780,14.430,1.109,2.690,2.419,2.672,2.376,2.829
0.790,14.529,1.164,2.748,2.464,2.727,2.434,2.856
0.800,14.647,1.218,2.811,2.523,2.793,2.496,2.886
0.810,14.749,1.266,2.874,2.583,2.847,2.564,2.916
0.820,14.847,1.318,2.934,2.641,2.917,2.629,2.946
0.830,14.948,1.364,3.017,2.711,2.974,2.687,2.980
0.840,15.076,1.426,3.090,2.780,3.045,2.775,3.013
0.850,15.208,1.486,3.158,2.869,3.123,2.855,3.050
0.860,15.368,1.549,3.224,2.940,3.195,2.940,3.085
0.870,15.512,1.613,3.288,3.018,3.271,3.019,3.121
0.880,15.666,1.682,3.365,3.096,3.345,3.127,3.158
0.890,15.820,1.751,3.440,3.164,3.409,3.236,3.200
0.900,15.965,1.838,3.513,3.239,3.505,3.320,3.249
0.910,16.123,1.936,3.581,3.309,3.609,3.405,3.302
0.920,16.276,2.027,3.658,3.386,3.695,3.497,3.359
0.930,16.492,2.146,3.725,3.468,3.811,3.625,3.421
0.940,16.723,2.282,3.814,3.564,3.915,3.755,3.500
0.950,16.985,2.416,3.896,3.673,4.034,3.907,3.589
0.960,17.274,2.588,3.992,3.794,4.214,4.096,3.701
0.970,17.601,2.815,4.138,3.966,4.477,4.369,3.858
0.980,17.976,3.077,4.347,4.205,4.770,4.664,4.043
0.990,18.519,3.627,4.751,4.707,5.163,5.013,4.333
1.000,21.412,6.755,6.545,6.796,6.936,7.710,5.205


==> data/00_Nancy/data_05UE_BS16x16_rateEvoNANZ-AngleKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,7791.510
349,9618.615
699,9714.492
1049,9467.878
1399,9180.972
1749,9083.541
2099,8886.492
2449,8810.895
2799,8854.489
3149,8835.290
3499,8696.018
3849,8786.488
4199,8716.404
4549,8667.206
4899,8799.649
5249,8958.067
5599,8745.318
5949,8860.027
6299,8810.547
6649,8819.673
6999,9035.405


==> data/00_Nancy/data_05UE_BS16x16_rateEvoNANZ-BS-noisyaction21.csv <==
x_data,y_ddpg_2x128_gamma060
0,658.221
349,2484.576
699,2652.484
1049,2808.344
1399,2923.488
1749,3062.439
2099,3124.006
2449,3267.633
2799,3338.493
3149,3434.144
3499,3544.977
3849,3663.536
4199,3805.142
4549,3953.551
4899,4084.999
5249,4218.668
5599,4402.581
5949,4638.105
6299,4857.758
6649,5082.919
6999,4965.049


==> data/00_Nancy/data_05UE_BS16x16_rateEvoNANZ-BSKnown.csv <==
x_data,y_ddpg_2x128_gamma060
0,3055.486
349,3267.403
699,3302.420
1049,3341.624
1399,3374.054
1749,3405.967
2099,3444.161
2449,3517.074
2799,3549.717
3149,3602.531
3499,3688.674
3849,3769.257
4199,3880.246
4549,3949.349
4899,4055.947
5249,4120.147
5599,4266.201
5949,4344.770
6299,4433.127
6649,4514.059
6999,4301.220


==> data/00_Nancy/data_05UE_BS16x16_rateEvo_Baselines_NANZ.csv <==
x_data,y_greedy,y_rand,y_ddpg_df_2x128_gamma060,y_sweep24
0,12234.404,602.054,746.367,2167.230
349,11986.742,609.040,1410.794,2199.355
699,11989.448,611.353,1401.183,2194.823
1049,12023.981,610.335,1278.614,2197.974
1399,12017.327,613.197,1217.676,2202.500
1749,11949.644,610.128,1187.284,2188.510
2099,12010.975,609.451,1220.541,2212.871
2449,11930.558,609.495,1255.626,2213.563
2799,12084.619,612.022,1261.532,2203.547
3149,11977.869,611.578,1320.977,2192.694
3499,11984.637,609.204,1323.819,2207.722
3849,11970.913,608.519,1354.034,2192.403
4199,11957.617,608.303,1380.393,2193.704
4549,11980.593,609.426,1424.376,2223.131
4899,11929.952,609.202,1488.252,2204.893
5249,11948.268,610.383,1535.432,2211.718
5599,12024.323,611.742,1428.093,2211.009
5949,12056.043,609.592,1482.666,2209.869
6299,12015.124,608.344,1540.888,2197.762
6649,11966.209,609.748,1595.017,2200.937
6999,12016.053,611.869,1624.355,2199.007


==> data/02_psuedo_act/data_03UE_BS04x04_rateCdfv1.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003,ddpg_2x128_gamma060_004
0.000,0.000,0.000,0.000,0.000,0.000
0.010,0.000,0.699,0.215,0.300,0.758
0.020,0.334,1.811,0.655,1.040,1.496
0.030,1.159,2.685,1.426,1.986,2.658
0.040,2.153,3.229,2.148,2.555,3.241
0.050,2.765,3.494,2.570,2.960,3.526
0.060,3.294,3.665,2.986,3.281,3.696
0.070,3.527,3.839,3.234,3.517,3.869
0.080,3.700,3.983,3.463,3.662,4.002
0.090,3.831,4.079,3.633,3.797,4.118
0.100,3.940,4.191,3.761,3.942,4.254
0.110,4.074,4.302,3.897,4.052,4.372
0.120,4.221,4.404,4.081,4.154,4.519
0.130,4.336,4.499,4.186,4.272,4.615
0.140,4.425,4.580,4.317,4.393,4.718
0.150,4.526,4.675,4.407,4.538,4.817
0.160,4.614,4.765,4.486,4.653,4.897
0.170,4.744,4.879,4.560,4.787,4.988
0.180,4.849,4.996,4.636,4.864,5.069
0.190,4.954,5.103,4.712,4.963,5.188
0.200,5.031,5.195,4.813,5.073,5.335
0.210,5.126,5.328,4.909,5.204,5.496
0.220,5.232,5.443,5.029,5.348,5.632
0.230,5.331,5.563,5.136,5.452,5.785
0.240,5.472,5.704,5.221,5.584,5.907
0.250,5.587,5.866,5.355,5.739,6.050
0.260,5.714,5.997,5.483,5.884,6.168
0.270,5.841,6.129,5.608,6.046,6.298
0.280,5.991,6.250,5.718,6.166,6.455
0.290,6.115,6.367,5.834,6.268,6.578
0.300,6.267,6.463,5.961,6.392,6.690
0.310,6.467,6.547,6.080,6.477,6.799
0.320,6.581,6.639,6.208,6.588,6.897
0.330,6.675,6.767,6.299,6.689,6.974
0.340,6.779,6.871,6.411,6.821,7.064
0.350,6.862,6.974,6.501,6.917,7.154
0.360,6.952,7.065,6.606,7.014,7.251
0.370,7.032,7.158,6.706,7.085,7.350
0.380,7.106,7.232,6.809,7.165,7.437
0.390,7.180,7.299,6.903,7.234,7.519
0.400,7.250,7.362,6.979,7.299,7.605
0.410,7.325,7.430,7.053,7.365,7.683
0.420,7.400,7.489,7.141,7.445,7.768
0.430,7.483,7.565,7.224,7.509,7.845
0.440,7.554,7.639,7.290,7.571,7.901
0.450,7.634,7.722,7.361,7.642,7.956
0.460,7.709,7.782,7.426,7.723,8.036
0.470,7.750,7.864,7.508,7.800,8.086
0.480,7.811,7.923,7.586,7.869,8.143
0.490,7.870,7.963,7.666,7.930,8.194
0.500,7.927,8.019,7.750,7.993,8.252
0.510,7.984,8.073,7.817,8.054,8.297
0.520,8.048,8.129,7.890,8.120,8.335
0.530,8.137,8.185,7.957,8.169,8.383
0.540,8.218,8.253,8.026,8.224,8.433
0.550,8.278,8.318,8.101,8.285,8.485
0.560,8.330,8.375,8.174,8.342,8.549
0.570,8.392,8.423,8.253,8.400,8.606
0.580,8.447,8.464,8.337,8.449,8.659
0.590,8.515,8.506,8.407,8.497,8.726
0.600,8.560,8.569,8.482,8.551,8.784
0.610,8.620,8.627,8.552,8.599,8.837
0.620,8.682,8.699,8.625,8.655,8.886
0.630,8.743,8.769,8.696,8.711,8.948
0.640,8.800,8.829,8.759,8.778,9.003
0.650,8.868,8.892,8.828,8.836,9.047
0.660,8.943,8.947,8.901,8.897,9.089
0.670,8.993,9.007,8.965,8.953,9.140
0.680,9.054,9.080,9.018,9.004,9.198
0.690,9.117,9.139,9.090,9.070,9.258
0.700,9.173,9.206,9.167,9.137,9.314
0.710,9.247,9.276,9.242,9.194,9.382
0.720,9.321,9.346,9.321,9.254,9.455
0.730,9.412,9.432,9.396,9.320,9.521
0.740,9.478,9.508,9.480,9.419,9.622
0.750,9.558,9.586,9.568,9.531,9.708
0.760,9.641,9.661,9.682,9.632,9.798
0.770,9.735,9.724,9.791,9.739,9.908
0.780,9.812,9.812,9.917,9.839,10.008
0.790,9.895,9.909,10.049,9.936,10.118
0.800,9.993,10.008,10.193,10.033,10.221
0.810,10.118,10.115,10.362,10.122,10.314
0.820,10.249,10.214,10.491,10.233,10.405
0.830,10.384,10.342,10.649,10.340,10.529
0.840,10.494,10.492,10.811,10.440,10.663
0.850,10.648,10.632,10.936,10.588,10.820
0.860,10.809,10.753,11.076,10.709,10.973
0.870,10.960,10.872,11.245,10.854,11.160
0.880,11.107,11.014,11.435,10.999,11.343
0.890,11.283,11.154,11.612,11.160,11.484
0.900,11.431,11.315,11.762,11.325,11.678
0.910,11.569,11.452,11.944,11.560,11.912
0.920,11.733,11.583,12.163,11.726,12.142
0.930,11.924,11.759,12.356,11.940,12.378
0.940,12.117,11.959,12.589,12.196,12.695
0.950,12.351,12.174,12.792,12.447,12.928
0.960,12.675,12.362,13.058,12.699,13.141
0.970,12.999,12.805,13.248,12.924,13.453
0.980,13.409,13.115,13.510,13.206,13.745
0.990,13.932,13.450,13.792,13.597,14.155
1.000,15.012,14.968,16.317,15.576,16.649


==> data/02_psuedo_act/data_03UE_BS04x04_rateEvov1.csv <==
x_data,y_ddpg_2x128_gamma060,y_ddpg_2x128_n3act
0,1251.460,1282.46
99,4051.470,3984.572
199,4763.729,4705.742
299,5180.756,5122.184
399,5418.533,5396.455
499,5560.502,5556.236
599,5672.357,5681.129
699,5741.669,5751.943
799,5794.233,5801.843
899,5847.676,5876.464
999,5874.173,5889.741


==> data/02_psuedo_act/data_03UE_BS08x08_rateCdfv1.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003,ddpg_2x128_gamma060_004
0.000,0.000,0.000,0.000,0.000,0.000
0.010,0.058,0.514,0.428,0.844,1.083
0.020,0.666,1.165,1.233,1.900,2.094
0.030,1.263,1.831,1.819,2.502,2.767
0.040,1.847,2.393,2.280,2.892,3.174
0.050,2.352,2.838,2.574,3.175,3.449
0.060,2.789,3.167,2.994,3.466,3.688
0.070,3.017,3.422,3.221,3.638,3.852
0.080,3.225,3.625,3.401,3.779,4.015
0.090,3.363,3.803,3.584,3.926,4.204
0.100,3.495,3.969,3.724,4.080,4.331
0.110,3.605,4.114,3.822,4.190,4.462
0.120,3.691,4.258,3.930,4.278,4.552
0.130,3.799,4.361,4.036,4.391,4.657
0.140,3.902,4.441,4.129,4.525,4.758
0.150,4.020,4.576,4.247,4.642,4.861
0.160,4.141,4.720,4.348,4.752,4.963
0.170,4.256,4.866,4.424,4.861,5.060
0.180,4.374,4.978,4.515,4.973,5.141
0.190,4.478,5.072,4.605,5.073,5.234
0.200,4.580,5.150,4.687,5.170,5.317
0.210,4.675,5.239,4.776,5.256,5.421
0.220,4.795,5.314,4.857,5.388,5.533
0.230,4.927,5.403,4.955,5.505,5.652
0.240,5.030,5.485,5.050,5.621,5.751
0.250,5.122,5.588,5.116,5.725,5.831
0.260,5.205,5.692,5.197,5.836,5.933
0.270,5.301,5.786,5.294,5.936,6.034
0.280,5.411,5.912,5.382,6.044,6.136
0.290,5.520,6.030,5.477,6.143,6.239
0.300,5.611,6.118,5.578,6.267,6.323
0.310,5.722,6.201,5.713,6.383,6.443
0.320,5.802,6.277,5.814,6.508,6.554
0.330,5.914,6.371,5.928,6.616,6.644
0.340,6.034,6.475,6.024,6.710,6.727
0.350,6.119,6.558,6.126,6.807,6.832
0.360,6.210,6.641,6.236,6.890,6.926
0.370,6.308,6.714,6.332,6.966,7.017
0.380,6.410,6.809,6.438,7.056,7.091
0.390,6.502,6.922,6.533,7.128,7.172
0.400,6.596,7.005,6.631,7.205,7.238
0.410,6.687,7.092,6.728,7.296,7.301
0.420,6.770,7.170,6.834,7.364,7.354
0.430,6.865,7.247,6.937,7.436,7.403
0.440,6.953,7.331,7.031,7.511,7.463
0.450,7.036,7.412,7.119,7.584,7.535
0.460,7.132,7.496,7.205,7.653,7.604
0.470,7.226,7.582,7.295,7.717,7.661
0.480,7.337,7.665,7.368,7.775,7.728
0.490,7.426,7.760,7.442,7.835,7.794
0.500,7.503,7.835,7.538,7.900,7.848
0.510,7.580,7.925,7.621,7.956,7.916
0.520,7.660,8.002,7.701,8.019,7.975
0.530,7.748,8.078,7.774,8.091,8.044
0.540,7.853,8.160,7.838,8.155,8.106
0.550,7.939,8.240,7.910,8.225,8.180
0.560,8.011,8.317,7.984,8.280,8.240
0.570,8.086,8.402,8.069,8.359,8.298
0.580,8.142,8.490,8.153,8.412,8.348
0.590,8.187,8.587,8.223,8.480,8.405
0.600,8.249,8.664,8.299,8.553,8.470
0.610,8.316,8.741,8.376,8.630,8.528
0.620,8.398,8.821,8.444,8.690,8.605
0.630,8.470,8.897,8.517,8.753,8.668
0.640,8.544,8.984,8.592,8.813,8.739
0.650,8.603,9.080,8.677,8.871,8.809
0.660,8.677,9.158,8.750,8.955,8.875
0.670,8.740,9.250,8.824,9.038,8.941
0.680,8.813,9.343,8.928,9.103,8.995
0.690,8.882,9.428,9.006,9.176,9.051
0.700,8.960,9.508,9.114,9.234,9.109
0.710,9.030,9.614,9.183,9.297,9.158
0.720,9.115,9.705,9.273,9.351,9.227
0.730,9.194,9.794,9.354,9.411,9.292
0.740,9.277,9.900,9.419,9.482,9.371
0.750,9.357,10.015,9.492,9.558,9.436
0.760,9.442,10.144,9.564,9.642,9.500
0.770,9.520,10.242,9.657,9.721,9.583
0.780,9.602,10.349,9.736,9.803,9.661
0.790,9.708,10.454,9.825,9.905,9.750
0.800,9.821,10.561,9.925,9.992,9.834
0.810,9.901,10.676,10.012,10.078,9.926
0.820,10.016,10.783,10.127,10.205,10.025
0.830,10.115,10.910,10.234,10.333,10.134
0.840,10.249,11.051,10.313,10.434,10.277
0.850,10.364,11.203,10.443,10.592,10.383
0.860,10.488,11.338,10.591,10.720,10.501
0.870,10.629,11.533,10.731,10.844,10.702
0.880,10.795,11.683,10.860,10.979,10.827
0.890,10.940,11.849,11.004,11.147,10.961
0.900,11.137,12.015,11.160,11.297,11.126
0.910,11.358,12.173,11.378,11.445,11.331
0.920,11.563,12.371,11.567,11.623,11.506
0.930,11.798,12.592,11.793,11.815,11.696
0.940,12.063,12.825,12.005,12.023,11.909
0.950,12.306,13.058,12.233,12.254,12.143
0.960,12.586,13.292,12.416,12.455,12.446
0.970,12.927,13.581,12.739,12.692,12.758
0.980,13.297,13.931,13.231,13.115,13.186
0.990,13.591,14.519,13.961,13.518,13.695
1.000,15.332,16.092,15.623,16.409,15.444


==> data/02_psuedo_act/data_03UE_BS08x08_rateEvov1.csv <==
x_data,y_ddpg_2x128_gamma060,y_ddpg_2x128_n3act
0,1239.146,1210.942
99,3699.786,3621.842
199,4406.172,4385.127
299,4711.157,4682.846
399,4866.593,4802.461
499,4946.338,4892.716
599,5050.933,4984.743
699,5120.519,5064.194
799,5199.871,5106.481
899,5259.096,5162.154
999,5260.564,5178.618


==> data/02_psuedo_act/data_03UE_BS16x16_rateCdfv1.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003,ddpg_2x128_gamma060_004
0.000,0.000,0.000,0.000,0.000,0.000
0.010,0.504,0.464,0.373,0.168,0.329
0.020,0.849,0.667,0.758,0.651,0.772
0.030,1.354,1.074,1.139,0.869,1.239
0.040,1.875,1.545,1.653,1.341,1.704
0.050,2.219,2.132,2.016,1.722,2.086
0.060,2.480,2.464,2.312,2.047,2.456
0.070,2.723,2.691,2.528,2.342,2.705
0.080,2.950,2.904,2.698,2.620,2.936
0.090,3.103,3.058,2.888,2.856,3.131
0.100,3.223,3.230,3.033,3.039,3.316
0.110,3.368,3.366,3.169,3.192,3.433
0.120,3.489,3.470,3.295,3.301,3.575
0.130,3.596,3.578,3.435,3.442,3.713
0.140,3.697,3.692,3.548,3.558,3.837
0.150,3.792,3.825,3.706,3.672,3.940
0.160,3.951,3.958,3.826,3.801,4.043
0.170,4.049,4.066,3.990,3.911,4.147
0.180,4.142,4.195,4.113,4.028,4.266
0.190,4.227,4.294,4.228,4.146,4.404
0.200,4.327,4.405,4.325,4.281,4.536
0.210,4.446,4.539,4.425,4.428,4.640
0.220,4.543,4.650,4.539,4.554,4.766
0.230,4.660,4.745,4.659,4.672,4.852
0.240,4.769,4.836,4.784,4.771,4.967
0.250,4.866,4.937,4.904,4.882,5.061
0.260,4.960,5.027,5.011,4.975,5.170
0.270,5.056,5.099,5.118,5.058,5.266
0.280,5.145,5.188,5.217,5.132,5.357
0.290,5.224,5.262,5.313,5.221,5.445
0.300,5.316,5.339,5.396,5.324,5.523
0.310,5.398,5.411,5.474,5.405,5.592
0.320,5.479,5.495,5.556,5.471,5.663
0.330,5.541,5.573,5.651,5.552,5.741
0.340,5.622,5.659,5.711,5.620,5.812
0.350,5.698,5.739,5.785,5.681,5.880
0.360,5.772,5.814,5.861,5.747,5.954
0.370,5.856,5.888,5.938,5.829,6.049
0.380,5.913,5.960,6.022,5.908,6.130
0.390,5.987,6.046,6.100,5.989,6.211
0.400,6.060,6.146,6.176,6.064,6.298
0.410,6.150,6.217,6.233,6.144,6.375
0.420,6.228,6.298,6.310,6.222,6.468
0.430,6.306,6.394,6.394,6.297,6.542
0.440,6.379,6.470,6.494,6.372,6.607
0.450,6.459,6.541,6.578,6.459,6.673
0.460,6.534,6.613,6.658,6.562,6.738
0.470,6.628,6.669,6.711,6.653,6.821
0.480,6.711,6.750,6.787,6.729,6.888
0.490,6.780,6.831,6.857,6.808,6.977
0.500,6.857,6.907,6.921,6.876,7.055
0.510,6.935,6.989,6.979,6.956,7.117
0.520,7.012,7.075,7.053,7.039,7.187
0.530,7.101,7.161,7.123,7.124,7.256
0.540,7.187,7.235,7.202,7.214,7.354
0.550,7.261,7.315,7.270,7.303,7.442
0.560,7.346,7.392,7.351,7.368,7.524
0.570,7.423,7.490,7.425,7.448,7.592
0.580,7.495,7.568,7.499,7.543,7.668
0.590,7.571,7.642,7.567,7.632,7.752
0.600,7.649,7.719,7.639,7.713,7.836
0.610,7.730,7.800,7.707,7.785,7.929
0.620,7.833,7.891,7.797,7.863,8.026
0.630,7.937,7.994,7.893,7.939,8.100
0.640,8.011,8.081,7.980,8.019,8.189
0.650,8.104,8.158,8.060,8.109,8.266
0.660,8.186,8.229,8.145,8.198,8.339
0.670,8.269,8.318,8.212,8.282,8.416
0.680,8.350,8.399,8.288,8.347,8.497
0.690,8.436,8.477,8.377,8.406,8.556
0.700,8.513,8.532,8.467,8.471,8.627
0.710,8.593,8.600,8.552,8.562,8.714
0.720,8.696,8.693,8.646,8.645,8.809
0.730,8.801,8.777,8.747,8.721,8.893
0.740,8.887,8.867,8.839,8.813,8.982
0.750,8.973,8.965,8.932,8.919,9.079
0.760,9.074,9.051,9.022,9.038,9.192
0.770,9.179,9.141,9.117,9.143,9.284
0.780,9.297,9.242,9.202,9.258,9.379
0.790,9.423,9.326,9.310,9.380,9.499
0.800,9.541,9.413,9.459,9.481,9.605
0.810,9.648,9.500,9.557,9.582,9.733
0.820,9.734,9.612,9.679,9.707,9.854
0.830,9.840,9.737,9.784,9.809,9.969
0.840,9.961,9.836,9.904,9.926,10.071
0.850,10.083,9.959,10.055,10.042,10.212
0.860,10.208,10.063,10.197,10.158,10.363
0.870,10.369,10.167,10.383,10.280,10.525
0.880,10.520,10.300,10.536,10.424,10.672
0.890,10.695,10.450,10.699,10.541,10.827
0.900,10.878,10.620,10.856,10.696,11.005
0.910,11.067,10.797,11.034,10.893,11.191
0.920,11.238,10.920,11.263,11.060,11.447
0.930,11.456,11.110,11.505,11.254,11.671
0.940,11.693,11.341,11.710,11.539,11.902
0.950,11.905,11.668,11.961,11.775,12.167
0.960,12.236,12.034,12.182,12.035,12.413
0.970,12.564,12.448,12.525,12.358,12.822
0.980,13.055,12.948,12.897,12.787,13.180
0.990,13.645,13.801,13.600,13.412,13.626
1.000,15.970,15.618,17.041,15.655,16.833


==> data/02_psuedo_act/data_03UE_BS16x16_rateEvov1.csv <==
x_data,y_ddpg_2x128_gamma060,y_ddpg_2x128_n3act
0,1237.483,1187.242
99,3126.270,3058.194
199,3593.201,3505.223
299,3781.823,3663.794
399,3877.180,3772.431
499,3997.228,3902.483
599,4083.990,3998.912
699,4127.907,4046.573
799,4210.403,4136.715
899,4260.372,4192.882
999,4251.779,4209.415


==> data/02_psuedo_act/data_05UE_BS04x04_rateCdfv1.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003,ddpg_2x128_gamma060_004
0.000,0.000,0.000,0.000,0.000,0.000
0.010,0.071,0.071,0.001,0.101,0.033
0.020,0.257,0.287,0.197,0.262,0.200
0.030,0.490,0.437,0.379,0.467,0.368
0.040,0.763,0.637,0.552,0.667,0.494
0.050,0.979,0.827,0.715,0.868,0.637
0.060,1.140,1.028,0.861,1.028,0.800
0.070,1.276,1.196,1.034,1.162,0.935
0.080,1.437,1.325,1.197,1.341,1.032
0.090,1.547,1.428,1.339,1.501,1.134
0.100,1.667,1.521,1.499,1.637,1.270
0.110,1.796,1.609,1.623,1.738,1.406
0.120,1.880,1.677,1.730,1.848,1.509
0.130,1.963,1.763,1.831,1.916,1.620
0.140,2.059,1.834,1.897,1.989,1.746
0.150,2.143,1.914,1.979,2.057,1.850
0.160,2.205,1.980,2.061,2.122,1.925
0.170,2.271,2.044,2.123,2.186,2.003
0.180,2.314,2.107,2.190,2.272,2.066
0.190,2.374,2.164,2.263,2.327,2.130
0.200,2.428,2.215,2.326,2.387,2.174
0.210,2.490,2.262,2.374,2.441,2.222
0.220,2.537,2.328,2.428,2.487,2.266
0.230,2.590,2.398,2.473,2.552,2.313
0.240,2.648,2.453,2.540,2.594,2.366
0.250,2.700,2.519,2.594,2.646,2.410
0.260,2.743,2.563,2.657,2.713,2.456
0.270,2.798,2.615,2.705,2.755,2.497
0.280,2.852,2.654,2.749,2.795,2.551
0.290,2.902,2.690,2.795,2.849,2.609
0.300,2.955,2.723,2.847,2.905,2.659
0.310,3.012,2.760,2.896,2.961,2.697
0.320,3.055,2.801,2.954,3.012,2.742
0.330,3.103,2.838,3.015,3.054,2.794
0.340,3.156,2.877,3.074,3.099,2.846
0.350,3.199,2.920,3.129,3.144,2.890
0.360,3.246,2.968,3.200,3.190,2.942
0.370,3.299,3.015,3.260,3.237,2.985
0.380,3.364,3.064,3.322,3.283,3.030
0.390,3.424,3.118,3.381,3.334,3.081
0.400,3.479,3.170,3.437,3.396,3.130
0.410,3.537,3.231,3.492,3.455,3.187
0.420,3.589,3.284,3.540,3.510,3.242
0.430,3.658,3.352,3.601,3.564,3.286
0.440,3.722,3.412,3.653,3.616,3.345
0.450,3.775,3.469,3.700,3.670,3.400
0.460,3.824,3.544,3.747,3.729,3.448
0.470,3.883,3.604,3.796,3.781,3.505
0.480,3.939,3.656,3.846,3.836,3.572
0.490,3.998,3.722,3.916,3.885,3.623
0.500,4.047,3.773,3.965,3.935,3.681
0.510,4.102,3.827,4.013,3.988,3.738
0.520,4.150,3.882,4.064,4.040,3.800
0.530,4.197,3.931,4.107,4.090,3.846
0.540,4.251,3.994,4.160,4.135,3.909
0.550,4.302,4.055,4.228,4.185,3.963
0.560,4.350,4.110,4.284,4.232,4.013
0.570,4.388,4.162,4.335,4.275,4.057
0.580,4.430,4.221,4.377,4.325,4.101
0.590,4.475,4.281,4.426,4.372,4.154
0.600,4.522,4.325,4.479,4.426,4.211
0.610,4.576,4.381,4.518,4.477,4.258
0.620,4.621,4.438,4.555,4.528,4.309
0.630,4.667,4.492,4.603,4.567,4.356
0.640,4.712,4.545,4.645,4.610,4.401
0.650,4.761,4.595,4.680,4.651,4.450
0.660,4.807,4.646,4.717,4.687,4.501
0.670,4.851,4.699,4.754,4.729,4.554
0.680,4.894,4.743,4.793,4.780,4.607
0.690,4.942,4.800,4.840,4.818,4.666
0.700,4.981,4.847,4.886,4.865,4.717
0.710,5.034,4.893,4.934,4.918,4.769
0.720,5.079,4.949,4.975,4.961,4.825
0.730,5.122,5.007,5.027,5.008,4.877
0.740,5.171,5.061,5.082,5.057,4.940
0.750,5.222,5.123,5.136,5.106,5.010
0.760,5.273,5.185,5.187,5.151,5.070
0.770,5.322,5.239,5.245,5.207,5.132
0.780,5.378,5.299,5.306,5.266,5.196
0.790,5.432,5.356,5.358,5.312,5.257
0.800,5.496,5.438,5.412,5.368,5.343
0.810,5.562,5.506,5.475,5.429,5.416
0.820,5.635,5.575,5.530,5.485,5.486
0.830,5.708,5.624,5.585,5.556,5.565
0.840,5.782,5.686,5.666,5.609,5.639
0.850,5.852,5.755,5.760,5.673,5.709
0.860,5.930,5.842,5.848,5.762,5.781
0.870,6.026,5.915,5.953,5.853,5.868
0.880,6.113,6.007,6.066,5.947,5.977
0.890,6.214,6.116,6.178,6.054,6.086
0.900,6.310,6.221,6.280,6.150,6.206
0.910,6.433,6.319,6.407,6.272,6.328
0.920,6.544,6.450,6.547,6.414,6.454
0.930,6.720,6.567,6.714,6.570,6.598
0.940,6.843,6.724,6.909,6.750,6.753
0.950,7.001,6.928,7.131,6.929,6.935
0.960,7.202,7.121,7.325,7.116,7.146
0.970,7.450,7.336,7.496,7.344,7.369
0.980,7.743,7.667,7.855,7.769,7.686
0.990,8.264,8.299,8.517,8.067,8.087
1.000,11.562,10.588,11.918,10.855,10.055


==> data/02_psuedo_act/data_05UE_BS04x04_rateEvov1.csv <==
x_data,y_ddpg_2x128_gamma060,y_ddpg_2x128_n3act
0,938.088,903.476
99,2138.495,2042.862
199,2594.158,2511.463
299,2769.882,2684.418
399,2858.322,2791.783
499,2953.865,2884.176
599,2982.789,2911.716
699,2989.747,2922.103
799,3074.873,3014.162
899,3099.219,3030.716
999,3130.401,3062.991


==> data/02_psuedo_act/data_05UE_BS08x08_rateCdfv1.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003,ddpg_2x128_gamma060_004
0.000,0.000,0.000,0.000,0.000,0.000
0.010,0.043,0.043,0.037,0.118,0.007
0.020,0.206,0.162,0.186,0.343,0.071
0.030,0.442,0.250,0.354,0.508,0.172
0.040,0.579,0.399,0.503,0.735,0.289
0.050,0.767,0.576,0.638,0.864,0.423
0.060,0.929,0.740,0.794,1.025,0.593
0.070,1.059,0.886,0.958,1.165,0.740
0.080,1.238,1.009,1.097,1.322,0.876
0.090,1.360,1.110,1.239,1.461,0.977
0.100,1.482,1.213,1.376,1.571,1.109
0.110,1.618,1.312,1.514,1.693,1.193
0.120,1.718,1.433,1.634,1.803,1.291
0.130,1.795,1.511,1.768,1.893,1.378
0.140,1.881,1.620,1.897,1.977,1.479
0.150,1.967,1.690,1.977,2.054,1.580
0.160,2.042,1.757,2.049,2.131,1.652
0.170,2.105,1.830,2.112,2.204,1.737
0.180,2.182,1.896,2.170,2.259,1.825
0.190,2.247,1.958,2.248,2.307,1.890
0.200,2.304,2.016,2.309,2.358,1.963
0.210,2.372,2.090,2.369,2.428,2.052
0.220,2.419,2.145,2.421,2.502,2.119
0.230,2.465,2.198,2.480,2.552,2.166
0.240,2.516,2.245,2.528,2.612,2.221
0.250,2.559,2.296,2.587,2.672,2.282
0.260,2.620,2.338,2.631,2.726,2.334
0.270,2.673,2.387,2.670,2.786,2.386
0.280,2.744,2.446,2.715,2.828,2.434
0.290,2.811,2.491,2.763,2.868,2.483
0.300,2.884,2.541,2.816,2.927,2.518
0.310,2.950,2.582,2.861,2.975,2.549
0.320,3.009,2.632,2.917,3.023,2.595
0.330,3.066,2.675,2.967,3.071,2.649
0.340,3.120,2.728,3.023,3.113,2.700
0.350,3.181,2.767,3.075,3.159,2.751
0.360,3.247,2.807,3.118,3.202,2.810
0.370,3.298,2.846,3.169,3.249,2.862
0.380,3.355,2.889,3.223,3.294,2.912
0.390,3.408,2.941,3.274,3.342,2.961
0.400,3.460,2.989,3.327,3.383,2.998
0.410,3.513,3.041,3.367,3.425,3.033
0.420,3.563,3.080,3.411,3.472,3.070
0.430,3.617,3.123,3.454,3.526,3.108
0.440,3.676,3.171,3.497,3.576,3.146
0.450,3.733,3.206,3.545,3.627,3.179
0.460,3.776,3.244,3.592,3.683,3.214
0.470,3.821,3.293,3.645,3.722,3.264
0.480,3.881,3.329,3.690,3.773,3.308
0.490,3.934,3.387,3.747,3.821,3.352
0.500,3.985,3.437,3.818,3.885,3.392
0.510,4.030,3.477,3.870,3.931,3.433
0.520,4.081,3.532,3.917,3.980,3.478
0.530,4.141,3.577,3.965,4.032,3.526
0.540,4.197,3.625,4.011,4.081,3.575
0.550,4.243,3.687,4.064,4.127,3.631
0.560,4.296,3.744,4.109,4.176,3.681
0.570,4.351,3.819,4.162,4.222,3.722
0.580,4.398,3.876,4.223,4.261,3.770
0.590,4.448,3.917,4.269,4.308,3.824
0.600,4.493,3.976,4.326,4.352,3.888
0.610,4.554,4.026,4.372,4.394,3.939
0.620,4.600,4.087,4.417,4.444,3.996
0.630,4.645,4.138,4.464,4.494,4.054
0.640,4.692,4.197,4.508,4.539,4.109
0.650,4.744,4.259,4.560,4.585,4.159
0.660,4.793,4.307,4.607,4.625,4.207
0.670,4.843,4.365,4.665,4.660,4.261
0.680,4.891,4.414,4.726,4.714,4.318
0.690,4.951,4.475,4.782,4.756,4.376
0.700,5.006,4.522,4.843,4.800,4.435
0.710,5.059,4.586,4.904,4.850,4.496
0.720,5.118,4.648,4.967,4.903,4.550
0.730,5.181,4.701,5.016,4.960,4.604
0.740,5.248,4.761,5.079,5.028,4.664
0.750,5.319,4.835,5.144,5.095,4.740
0.760,5.381,4.900,5.208,5.155,4.815
0.770,5.452,4.961,5.270,5.231,4.896
0.780,5.525,5.019,5.332,5.299,4.965
0.790,5.604,5.080,5.395,5.371,5.046
0.800,5.695,5.150,5.484,5.430,5.134
0.810,5.770,5.232,5.560,5.509,5.218
0.820,5.850,5.296,5.630,5.585,5.293
0.830,5.925,5.370,5.706,5.654,5.380
0.840,6.018,5.465,5.773,5.726,5.470
0.850,6.128,5.551,5.851,5.800,5.550
0.860,6.215,5.634,5.920,5.877,5.634
0.870,6.308,5.729,6.006,5.955,5.719
0.880,6.398,5.823,6.103,6.048,5.804
0.890,6.532,5.928,6.207,6.136,5.884
0.900,6.641,6.018,6.300,6.233,5.999
0.910,6.762,6.113,6.411,6.340,6.115
0.920,6.888,6.241,6.542,6.473,6.221
0.930,7.044,6.369,6.692,6.644,6.354
0.940,7.215,6.509,6.854,6.831,6.494
0.950,7.382,6.674,7.024,7.037,6.661
0.960,7.537,6.882,7.241,7.258,6.852
0.970,7.724,7.188,7.470,7.528,7.103
0.980,8.021,7.544,7.884,7.782,7.504
0.990,8.466,8.069,8.449,8.209,8.051
1.000,10.819,11.222,10.654,11.720,11.331


==> data/02_psuedo_act/data_05UE_BS08x08_rateEvov1.csv <==
x_data,y_ddpg_2x128_gamma060,y_ddpg_2x128_n3act
0,968.941,962.112
99,2084.011,1993.562
199,2500.022,2412.956
299,2622.369,2536.346
399,2690.433,2604.190
499,2742.416,2651.013
599,2767.407,2669.416
699,2817.798,2703.846
799,2853.317,2746.942
899,2856.908,2739.416
999,2890.044,2779.135


==> data/02_psuedo_act/data_05UE_BS16x16_rateCdfv1.csv <==
cdf,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003,ddpg_2x128_gamma060_004
0.000,0.000,0.000,0.000,0.000,0.000
0.010,0.201,0.129,0.074,0.103,0.115
0.020,0.423,0.352,0.272,0.265,0.302
0.030,0.604,0.496,0.399,0.396,0.490
0.040,0.742,0.642,0.537,0.507,0.625
0.050,0.909,0.761,0.691,0.654,0.811
0.060,1.078,0.889,0.840,0.808,0.963
0.070,1.252,1.030,0.979,0.944,1.085
0.080,1.391,1.177,1.123,1.074,1.216
0.090,1.499,1.307,1.255,1.189,1.366
0.100,1.598,1.422,1.369,1.318,1.487
0.110,1.692,1.525,1.459,1.435,1.599
0.120,1.768,1.605,1.538,1.534,1.700
0.130,1.841,1.699,1.618,1.631,1.779
0.140,1.913,1.792,1.689,1.717,1.847
0.150,1.970,1.858,1.753,1.791,1.912
0.160,2.046,1.941,1.812,1.850,1.973
0.170,2.114,2.002,1.870,1.922,2.021
0.180,2.165,2.065,1.915,1.984,2.071
0.190,2.218,2.122,1.977,2.040,2.116
0.200,2.269,2.170,2.025,2.089,2.164
0.210,2.323,2.218,2.071,2.141,2.226
0.220,2.382,2.274,2.119,2.188,2.275
0.230,2.441,2.328,2.160,2.241,2.328
0.240,2.498,2.379,2.216,2.290,2.393
0.250,2.557,2.427,2.273,2.348,2.439
0.260,2.613,2.479,2.316,2.401,2.490
0.270,2.674,2.531,2.375,2.447,2.551
0.280,2.729,2.577,2.421,2.494,2.608
0.290,2.773,2.625,2.477,2.534,2.681
0.300,2.825,2.688,2.543,2.577,2.743
0.310,2.875,2.748,2.590,2.630,2.803
0.320,2.923,2.799,2.635,2.672,2.854
0.330,2.972,2.849,2.687,2.711,2.916
0.340,3.019,2.898,2.739,2.757,2.965
0.350,3.064,2.952,2.788,2.798,3.013
0.360,3.110,3.003,2.840,2.841,3.059
0.370,3.158,3.048,2.887,2.887,3.113
0.380,3.206,3.099,2.935,2.929,3.155
0.390,3.250,3.136,2.986,2.973,3.194
0.400,3.296,3.180,3.033,3.025,3.241
0.410,3.347,3.225,3.074,3.068,3.289
0.420,3.384,3.267,3.117,3.126,3.331
0.430,3.425,3.304,3.159,3.171,3.376
0.440,3.470,3.340,3.206,3.212,3.419
0.450,3.515,3.382,3.251,3.254,3.460
0.460,3.559,3.426,3.293,3.304,3.511
0.470,3.595,3.465,3.338,3.342,3.550
0.480,3.634,3.511,3.386,3.382,3.600
0.490,3.683,3.551,3.433,3.431,3.651
0.500,3.727,3.597,3.482,3.472,3.690
0.510,3.782,3.641,3.530,3.513,3.741
0.520,3.823,3.676,3.571,3.571,3.783
0.530,3.870,3.720,3.610,3.614,3.836
0.540,3.916,3.761,3.652,3.666,3.879
0.550,3.968,3.809,3.687,3.723,3.937
0.560,4.013,3.854,3.729,3.770,3.997
0.570,4.059,3.899,3.778,3.821,4.052
0.580,4.102,3.939,3.822,3.877,4.102
0.590,4.153,3.985,3.859,3.923,4.153
0.600,4.208,4.035,3.909,3.972,4.207
0.610,4.261,4.080,3.955,4.021,4.260
0.620,4.300,4.129,4.000,4.072,4.319
0.630,4.345,4.168,4.039,4.129,4.376
0.640,4.391,4.210,4.081,4.189,4.442
0.650,4.445,4.254,4.134,4.241,4.499
0.660,4.498,4.297,4.189,4.295,4.561
0.670,4.555,4.343,4.241,4.356,4.619
0.680,4.605,4.394,4.294,4.417,4.669
0.690,4.654,4.446,4.352,4.480,4.728
0.700,4.713,4.509,4.410,4.537,4.791
0.710,4.776,4.551,4.473,4.600,4.854
0.720,4.835,4.597,4.538,4.657,4.919
0.730,4.888,4.652,4.597,4.718,4.981
0.740,4.941,4.710,4.661,4.779,5.042
0.750,4.995,4.766,4.728,4.841,5.102
0.760,5.055,4.830,4.797,4.900,5.163
0.770,5.127,4.880,4.856,4.984,5.214
0.780,5.191,4.934,4.910,5.046,5.284
0.790,5.273,4.991,4.976,5.109,5.353
0.800,5.347,5.055,5.045,5.174,5.425
0.810,5.404,5.112,5.114,5.260,5.507
0.820,5.471,5.171,5.185,5.350,5.587
0.830,5.543,5.235,5.261,5.439,5.666
0.840,5.614,5.307,5.335,5.524,5.742
0.850,5.696,5.376,5.426,5.612,5.828
0.860,5.764,5.454,5.517,5.698,5.916
0.870,5.840,5.566,5.603,5.775,6.049
0.880,5.907,5.670,5.699,5.870,6.144
0.890,5.992,5.783,5.820,5.977,6.262
0.900,6.080,5.897,5.946,6.075,6.362
0.910,6.191,6.039,6.078,6.232,6.479
0.920,6.304,6.198,6.239,6.384,6.613
0.930,6.430,6.362,6.389,6.548,6.744
0.940,6.555,6.524,6.548,6.724,6.885
0.950,6.702,6.679,6.705,6.961,7.079
0.960,6.867,6.880,6.926,7.216,7.249
0.970,7.121,7.113,7.178,7.455,7.464
0.980,7.515,7.519,7.521,7.842,7.762
0.990,7.976,8.255,8.089,8.421,8.181
1.000,10.168,11.783,9.788,10.929,10.771


==> data/02_psuedo_act/data_05UE_BS16x16_rateEvov1.csv <==
x_data,y_ddpg_2x128_gamma060,y_ddpg_2x128_n3act
0,813.656,859.462
99,1774.191,1742.106
199,2047.679,2003.146
299,2178.970,2125.309
399,2256.818,2181.490
499,2315.265,2256.416
599,2355.499,2291.402
699,2377.848,2318.602
799,2419.129,2332.792
899,2442.073,2381.063
999,2469.474,2395.640

